Improve variational autoEncoder with auxiliary softmax multiclassifier

As a general-purpose generative model architecture, VAE has been widely used in the field of image and natural language processing. VAE maps high dimensional sample data into continuous latent variables with unsupervised learning. Sampling in the latent variable space of the feature, VAE can construct new image or text data. As a general-purpose generation model, the vanilla VAE can not fit well with various data sets and neural networks with different structures. Because of the need to balance the accuracy of reconstruction and the convenience of latent variable sampling in the training process, VAE often has problems known as "posterior collapse". images reconstructed by VAE are also often blurred. In this paper, we analyze the main cause of these problem, which is the lack of mutual information between the sample variable and the latent feature variable during the training process. To maintain mutual information in model training, we propose to use the auxiliary softmax multi-classification network structure to improve the training effect of VAE, named VAE-AS. We use MNIST and Omniglot data sets to test the VAE-AS model. Based on the test results, It can be show that VAE-AS has obvious effects on the mutual information adjusting and solving the posterior collapse problem.

==> data/mu_mean.txt <==
epochs,c0,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21,c22,c23,c24,c25,c26,c27,c28,c29,c30,c31,c32,c33,c34,c35,c36,c37,c38,c39
0,4.318616390228271484e-01,-9.225959777832031250e-01,3.885958194732666016e-01,-6.994573026895523071e-02,-1.602163910865783691e-01,6.855468750000000000e-01,-2.297856807708740234e-01,-1.619839817285537720e-01,-3.771440088748931885e-01,1.588021032512187958e-02,2.404842376708984375e-01,8.020130544900894165e-02,-9.473596513271331787e-02,7.067366242408752441e-01,-8.614436537027359009e-02,1.009781479835510254e+00,-1.207759499549865723e+00,4.675492644309997559e-01,-9.977353364229202271e-02,-1.843046955764293671e-02,-1.256823986768722534e-01,1.376968920230865479e-01,-1.251315027475357056e-01,-2.107156664133071899e-01,2.797664403915405273e-01,-2.482140958309173584e-01,-1.315634995698928833e-01,-3.855822384357452393e-01,-3.859167685732245445e-03,-1.945092231035232544e-01,-4.569275304675102234e-03,-2.457421272993087769e-02,2.049859315156936646e-01,2.724065303802490234e+00,7.014740258455276489e-02,3.780686259269714355e-01,-1.271938532590866089e-01,-3.576739728450775146e-01,-1.079310104250907898e-01,-5.955072045326232910e-01
1,3.684030473232269287e-02,-1.499375253915786743e-01,9.407593309879302979e-02,-1.830915175378322601e-02,-1.261762343347072601e-02,6.545944511890411377e-02,2.020613849163055420e-01,9.235557913780212402e-02,1.461905390024185181e-01,6.548544019460678101e-02,-1.461670361459255219e-02,1.033412069082260132e-01,-1.108027100563049316e-01,6.006296724081039429e-02,-5.165737494826316833e-02,5.825017020106315613e-02,-4.349949955940246582e-01,1.424391120672225952e-01,-2.147022634744644165e-02,-4.787046834826469421e-02,-7.717077434062957764e-02,-1.263711452484130859e-01,-1.572144329547882080e-01,-1.381320953369140625e-01,1.179838902316987514e-03,3.842724487185478210e-02,-5.990115925669670105e-02,8.059151470661163330e-02,2.246923372149467468e-02,3.766429796814918518e-02,-2.511456259526312351e-04,1.532941404730081558e-02,-2.645969204604625702e-02,2.217749357223510742e+00,-7.866466790437698364e-02,-9.890439361333847046e-02,1.350329965353012085e-01,3.462156653404235840e-02,-1.674746870994567871e-01,2.665428258478641510e-02
2,1.050694882869720459e-01,-1.095408052206039429e-01,6.110600382089614868e-02,3.537919744849205017e-02,5.915989726781845093e-02,7.618353515863418579e-02,1.848944872617721558e-01,-3.234613919630646706e-03,-8.142874389886856079e-02,-3.811479359865188599e-02,6.736579537391662598e-02,3.799615800380706787e-02,-2.335144020617008209e-02,6.952861323952674866e-03,-8.615814894437789917e-02,1.092426851391792297e-01,-5.137751698493957520e-01,-4.858337342739105225e-02,-6.819777935743331909e-02,-1.114702690392732620e-02,-2.341928891837596893e-02,-3.504180163145065308e-02,-2.349765449762344360e-01,-1.617326773703098297e-02,8.622410893440246582e-02,1.632551290094852448e-02,-7.323366403579711914e-02,-3.117650002241134644e-02,2.761179208755493164e-02,8.329530060291290283e-02,3.288839384913444519e-02,5.531842634081840515e-02,-1.770579628646373749e-02,2.034086465835571289e+00,-2.406953088939189911e-02,-5.435055587440729141e-03,4.281627386808395386e-02,5.483544431626796722e-03,-3.644619882106781006e-02,1.650132471695542336e-03
3,1.162615865468978882e-01,-1.891081780195236206e-01,9.498352557420730591e-02,-3.196938429027795792e-03,1.004391089081764221e-01,2.058730870485305786e-01,8.479969203472137451e-02,1.482226885855197906e-02,-1.192386150360107422e-01,1.469932124018669128e-02,-7.088444381952285767e-02,4.408785328269004822e-02,8.018479496240615845e-02,-1.004961282014846802e-01,-7.284473627805709839e-02,8.553194999694824219e-02,-6.047253012657165527e-01,1.180665493011474609e-01,-1.248438134789466858e-01,-1.582919387146830559e-03,-1.204266399145126343e-02,-8.585239201784133911e-02,-4.398818612098693848e-01,-4.072793945670127869e-02,-1.537795923650264740e-02,-8.014293015003204346e-02,-8.933197706937789917e-02,-6.700479239225387573e-02,1.024866178631782532e-01,-6.456631422042846680e-02,-6.684293504804372787e-03,4.588890075683593750e-02,3.995806351304054260e-02,1.944042086601257324e+00,-2.765314280986785889e-02,-6.600852310657501221e-02,3.767500445246696472e-02,4.926587641239166260e-02,4.809212684631347656e-02,3.598548099398612976e-02
4,4.730466380715370178e-02,1.869599521160125732e-02,-3.741115331649780273e-02,2.521955966949462891e-02,6.902547180652618408e-02,6.736954301595687866e-02,5.403982847929000854e-02,2.603991329669952393e-02,-6.542666256427764893e-02,-2.949547022581100464e-03,-3.966834396123886108e-02,1.627689972519874573e-02,-1.655363291501998901e-02,-2.731502463575452566e-04,-3.852478042244911194e-02,-8.049762248992919922e-02,-3.842304050922393799e-01,2.984947897493839264e-02,-5.535501986742019653e-02,2.554566226899623871e-02,1.174608245491981506e-02,-1.831505447626113892e-02,-1.283825039863586426e-01,-3.309087082743644714e-02,2.306963503360748291e-02,-9.564268402755260468e-03,-2.017870172858238220e-02,2.541106659919023514e-03,4.120428860187530518e-02,-5.984063446521759033e-02,1.090988293290138245e-01,2.175009436905384064e-02,2.791245095431804657e-02,1.372529387474060059e+00,-1.880962029099464417e-02,-2.595752477645874023e-02,-1.210075616836547852e-02,9.137761080637574196e-04,1.359634287655353546e-02,2.632824704051017761e-03
5,2.209059707820415497e-02,-1.028524152934551239e-02,-2.399192191660404205e-02,2.410588972270488739e-02,4.281363636255264282e-02,4.418516531586647034e-02,5.080731213092803955e-02,1.122058741748332977e-02,-1.612574607133865356e-02,-7.312186062335968018e-03,-4.011213779449462891e-02,-2.019162848591804504e-02,-1.123875603079795837e-01,-2.168236859142780304e-02,1.172311697155237198e-02,-6.694836169481277466e-02,-3.189249038696289062e-01,2.814594097435474396e-02,-4.557979479432106018e-02,1.925212144851684570e-02,5.817705392837524414e-02,-1.557496376335620880e-03,-7.547225803136825562e-02,8.930715173482894897e-02,3.533240035176277161e-02,-3.515477105975151062e-02,-2.078986726701259613e-02,8.737303316593170166e-03,-2.596476860344409943e-02,-8.821750432252883911e-02,1.138921678066253662e-01,-1.150956656783819199e-02,-7.341661024838685989e-03,1.000244379043579102e+00,1.280126813799142838e-02,-3.108785487711429596e-02,-6.564395129680633545e-02,-4.004730377346277237e-03,-9.547426598146557808e-04,-4.868094343692064285e-03
6,4.760868102312088013e-02,-5.835455842316150665e-03,-1.314865797758102417e-02,-3.361365292221307755e-03,1.489084120839834213e-02,-1.393010932952165604e-02,2.210388332605361938e-02,3.060801513493061066e-02,1.806093496270477772e-03,-1.680834218859672546e-02,-1.482754363678395748e-03,2.876199223101139069e-02,7.575742434710264206e-03,-4.457502067089080811e-02,-3.846487030386924744e-02,-7.092235982418060303e-02,-1.265024542808532715e-01,7.760568521916866302e-03,-3.149604424834251404e-02,3.407920897006988525e-02,9.196757338941097260e-03,3.116900287568569183e-02,-2.245985530316829681e-02,-3.144674003124237061e-03,-2.512330189347267151e-02,-1.962565071880817413e-02,-1.768549717962741852e-02,1.275945361703634262e-02,-1.475018652854487300e-04,-1.859309151768684387e-02,3.538952022790908813e-02,-4.095223918557167053e-02,2.113730832934379578e-02,5.914300680160522461e-01,3.229649737477302551e-02,-3.480634838342666626e-02,-1.896249689161777496e-02,-6.108000408858060837e-03,-4.061487317085266113e-02,-1.839513145387172699e-02
7,1.080985064618289471e-03,2.183096483349800110e-03,7.507140282541513443e-03,5.282980273477733135e-04,-4.396263044327497482e-03,-3.580984193831682205e-04,-3.494112752377986908e-03,1.130097731947898865e-02,3.866803366690874100e-03,3.685302508529275656e-04,3.967722412198781967e-03,-7.689194288104772568e-03,-6.301584653556346893e-03,-3.009534440934658051e-02,3.673179773613810539e-03,-6.211126595735549927e-02,4.183108359575271606e-02,6.665593478828668594e-03,-4.084600601345300674e-03,1.064708107151091099e-03,7.957513444125652313e-03,-6.246590521186590195e-03,3.814702108502388000e-02,1.154643297195434570e-02,1.249105669558048248e-03,8.898069150745868683e-03,9.052711538970470428e-03,1.445440691895782948e-03,5.213953554630279541e-03,-9.472661651670932770e-03,-3.697630017995834351e-02,-1.622012117877602577e-03,-1.343840616755187511e-03,6.184075400233268738e-02,1.025659032166004181e-03,2.818131586536765099e-03,5.178632214665412903e-03,5.276510491967201233e-04,-4.508233629167079926e-03,4.511942097451537848e-04
8,1.700094551779329777e-03,5.518154241144657135e-03,-1.580058742547407746e-04,3.932984080165624619e-03,6.756733637303113937e-03,2.521655522286891937e-03,-7.722489535808563232e-04,-1.184533583000302315e-03,-8.606173098087310791e-03,2.144322497770190239e-03,4.453685134649276733e-03,-6.452637258917093277e-03,-6.057380698621273041e-03,9.358190000057220459e-03,-9.741971269249916077e-03,-7.497871667146682739e-02,5.260252207517623901e-02,2.955513264168985188e-05,1.111594494432210922e-03,-2.650377107784152031e-03,3.740224288776516914e-03,5.414766725152730942e-03,3.582105040550231934e-02,-1.478573773056268692e-03,2.645612228661775589e-03,-1.443553774151951075e-04,2.049720473587512970e-02,9.948696009814739227e-03,3.708297736011445522e-04,-5.330510321073234081e-04,-8.466440439224243164e-02,7.385327946394681931e-03,-2.699031028896570206e-03,-3.144086524844169617e-02,5.297023337334394455e-03,4.459427669644355774e-03,1.543526886962354183e-03,7.434593862853944302e-04,-1.520145102404057980e-03,6.966596469283103943e-03
9,-1.893605664372444153e-02,-1.614785194396972656e-02,5.237384233623743057e-03,-9.117831476032733917e-03,1.991098187863826752e-02,7.542788516730070114e-04,7.315431255847215652e-03,-1.562756858766078949e-02,-1.862177439033985138e-02,-4.562206100672483444e-03,3.122888971120119095e-03,-3.786747343838214874e-03,5.839970894157886505e-03,-4.012119770050048828e-02,1.835458725690841675e-02,-7.361474633216857910e-02,3.201759979128837585e-02,4.073749762028455734e-03,-1.600239984691143036e-02,-3.603353863582015038e-03,-4.142005462199449539e-03,-7.960437797009944916e-03,1.947221718728542328e-02,1.287434017285704613e-03,1.501395925879478455e-02,-8.209514198824763298e-04,-8.848979137837886810e-03,1.064817607402801514e-02,1.303441636264324188e-02,5.396156106144189835e-03,-4.092049226164817810e-02,6.214542314410209656e-03,1.349463011138141155e-03,3.200183808803558350e-02,-5.413837265223264694e-03,1.692636683583259583e-02,2.742316201329231262e-02,-9.388366714119911194e-03,1.384722068905830383e-02,-3.862534184008836746e-03
10,6.938089500181376934e-04,-2.983614988625049591e-02,-6.183575838804244995e-03,-1.507873553782701492e-02,2.692057006061077118e-02,-1.975482515990734100e-02,-4.068764101248234510e-04,2.078096754848957062e-02,-3.103120252490043640e-02,4.102397069800645113e-04,-1.161079108715057373e-02,-6.767189130187034607e-03,9.929268620908260345e-03,-8.973809890449047089e-03,-5.444534122943878174e-03,-6.369574368000030518e-02,2.692206948995590210e-02,1.416259631514549255e-02,-2.265341021120548248e-02,-7.914946414530277252e-03,-9.194152429699897766e-03,-1.351749897003173828e-02,3.197703510522842407e-02,2.048618718981742859e-02,1.364295557141304016e-02,-7.442183559760451317e-04,-1.236518658697605133e-02,-9.439058601856231689e-03,-2.957472810521721840e-03,1.810296438634395599e-02,-2.301261760294437408e-02,-1.067507173866033554e-02,1.564871333539485931e-02,4.561681300401687622e-02,-3.405556082725524902e-03,-7.834103889763355255e-04,2.726068906486034393e-02,-1.316875312477350235e-02,2.209864370524883270e-02,-1.337208971381187439e-02
11,3.594502341002225876e-03,-2.787712961435317993e-03,3.944707568734884262e-03,1.242093509063124657e-03,3.543002996593713760e-03,-1.145994290709495544e-02,8.769283886067569256e-04,5.706422496587038040e-03,2.320076338946819305e-03,-5.374535452574491501e-03,-5.976437591016292572e-03,4.938287660479545593e-03,-1.068667974323034286e-02,1.417893823236227036e-02,1.529304194264113903e-03,-3.619110584259033203e-02,2.837360650300979614e-02,3.365663345903158188e-03,-5.598402640316635370e-05,-4.051006399095058441e-03,2.275204315083101392e-04,-3.152292629238218069e-04,1.081554219126701355e-02,4.978061653673648834e-03,-9.175335057079792023e-03,-3.702188376337289810e-03,1.259378390386700630e-03,6.771552143618464470e-04,7.027210202068090439e-03,-2.975926501676440239e-03,-4.013384133577346802e-02,2.765809651464223862e-03,-5.868448410183191299e-03,-2.320208773016929626e-02,-2.960634417831897736e-03,-2.655178308486938477e-03,-2.348910318687558174e-03,-3.308634273707866669e-03,-6.508689839392900467e-04,-3.550354624167084694e-03
12,-5.997513071633875370e-04,4.991908092051744461e-03,2.751783002167940140e-03,-2.791391918435692787e-03,3.654211293905973434e-03,-7.887482061050832272e-04,4.192158579826354980e-03,9.186611510813236237e-03,-3.427406307309865952e-03,-5.116055253893136978e-03,8.491695858538150787e-03,4.208795726299285889e-03,-6.489661172963678837e-04,1.106319855898618698e-02,5.381366237998008728e-03,-2.259424142539501190e-02,3.459900990128517151e-02,5.951760802417993546e-03,1.997165847569704056e-03,-1.429562224075198174e-03,5.516521167010068893e-03,-7.646877202205359936e-04,1.745472848415374756e-02,-4.030884243547916412e-03,-1.693568483460694551e-04,1.482793479226529598e-03,2.294377656653523445e-03,-2.136193681508302689e-03,3.058585571125149727e-03,-1.903418800793588161e-03,-2.928892523050308228e-02,2.793168881908059120e-03,2.207590034231543541e-03,-2.440666221082210541e-02,5.194884724915027618e-03,4.897318780422210693e-03,1.727288006804883480e-03,-2.720367396250367165e-03,2.361208200454711914e-03,-2.632873598486185074e-03
13,7.573530892841517925e-04,8.936357684433460236e-03,-1.401564688421785831e-03,5.545747932046651840e-03,3.350447630509734154e-03,-9.345451369881629944e-03,7.314390037208795547e-03,2.738927025347948074e-03,-5.037562921643257141e-03,-1.629475387744605541e-03,1.666567113716155291e-04,-6.060276646167039871e-03,-4.605095833539962769e-03,5.859090946614742279e-03,1.283445511944591999e-03,-4.975325614213943481e-02,2.357577160000801086e-02,-1.427078677807003260e-04,4.048312082886695862e-03,-4.465946927666664124e-03,8.870218298397958279e-04,-3.851572982966899872e-03,-2.683381317183375359e-03,1.248455519089475274e-04,1.468425616621971130e-03,1.323808450251817703e-03,-4.748235005536116660e-05,2.670024987310171127e-03,2.733758883550763130e-03,2.763771626632660627e-04,-3.341757878661155701e-02,1.880882075056433678e-03,-3.207673551514744759e-03,-2.826739288866519928e-02,2.230777172371745110e-03,2.223373623564839363e-03,3.105998970568180084e-03,6.150796078145503998e-03,5.421617242973297834e-05,7.458808366209268570e-03
14,6.064764689654111862e-03,-3.274584189057350159e-03,5.747076123952865601e-03,3.111986676231026649e-03,-1.498703612014651299e-03,-2.256201347336173058e-03,2.496053464710712433e-03,9.421844966709613800e-03,2.650120062753558159e-03,-1.154367928393185139e-03,3.162405220791697502e-03,-6.539029534906148911e-03,2.558623906224966049e-03,1.237393543124198914e-02,8.661995641887187958e-03,-4.631889984011650085e-02,4.674529656767845154e-02,-1.086193602532148361e-03,1.177546335384249687e-03,-1.391535624861717224e-03,6.665664725005626678e-03,1.723377732560038567e-03,2.028022147715091705e-02,4.567875526845455170e-03,-4.394442075863480568e-04,1.872295397333800793e-03,1.961662434041500092e-03,8.277093060314655304e-03,-1.886343467049300671e-03,-2.689152257516980171e-03,-2.405327558517456055e-02,-4.885540110990405083e-04,7.136683911085128784e-03,-2.183045633137226105e-02,3.273513866588473320e-03,-9.836730314418673515e-04,-2.130317036062479019e-03,-2.984954975545406342e-03,8.466344326734542847e-03,3.658287227153778076e-03
15,8.270314894616603851e-03,4.736526869237422943e-03,-4.028266295790672302e-03,-4.469719424378126860e-04,-2.329424256458878517e-03,-2.735570771619677544e-03,1.095807063393294811e-03,-1.328909676522016525e-02,6.669252179563045502e-04,-1.898025629998301156e-06,4.777142894454300404e-04,-3.916788380593061447e-03,-1.843470614403486252e-03,-4.828137345612049103e-03,2.419389318674802780e-03,-4.118471965193748474e-02,3.469686210155487061e-02,2.922167535871267319e-03,2.298643812537193298e-03,-1.628214959055185318e-03,-2.975290175527334213e-03,-3.229873720556497574e-03,2.902607060968875885e-02,4.556316416710615158e-03,2.210226142778992653e-03,-5.598465446382761002e-03,3.639303322415798903e-04,-5.815410404466092587e-04,2.282832982018589973e-03,-2.019929932430386543e-03,-3.554185852408409119e-02,-1.954661915078759193e-03,-2.198215806856751442e-03,-2.584603242576122284e-02,3.575455863028764725e-03,-4.391226393636316061e-04,4.907390568405389786e-03,2.660981146618723869e-03,-1.358517445623874664e-03,-6.516332505270838737e-04
16,9.716446220409125090e-05,3.997239284217357635e-03,4.561409354209899902e-03,1.746894209645688534e-03,-2.670638728886842728e-03,-9.652755688875913620e-04,-8.850066922605037689e-03,1.056912634521722794e-02,6.024909671396017075e-03,-4.427097737789154053e-03,8.498962968587875366e-03,4.334611352533102036e-03,-3.075235057622194290e-03,3.907425329089164734e-03,-3.985092975199222565e-03,-4.022510349750518799e-02,3.449008241295814514e-02,8.151875226758420467e-04,1.008851919323205948e-03,5.665563978254795074e-03,-4.756949841976165771e-03,1.264621852897107601e-03,3.861016780138015747e-02,9.933273540809750557e-04,-1.466894173063337803e-03,-4.333396442234516144e-03,6.411380134522914886e-03,-2.088371198624372482e-03,6.910949479788541794e-03,1.035682857036590576e-03,-4.589630290865898132e-02,4.896440077573060989e-03,-1.532932161353528500e-03,-2.007739059627056122e-02,-4.299554508179426193e-03,3.611800202634185553e-04,2.987717045471072197e-03,7.856829324737191200e-05,3.635837696492671967e-03,1.142895547673106194e-03
17,-1.893815206130966544e-04,5.343429278582334518e-03,-6.468535400927066803e-03,3.837459487840533257e-03,-6.785245146602392197e-03,-3.099019406363368034e-03,4.355717828730121255e-05,1.459260843694210052e-02,-7.249136455357074738e-03,-4.390683025121688843e-03,5.201230291277170181e-03,-1.547990250401198864e-03,4.789307247847318649e-03,-1.972316764295101166e-03,-6.382975261658430099e-04,-3.376183658838272095e-02,2.435178682208061218e-02,-3.402507398277521133e-03,-3.649379825219511986e-03,-4.106699954718351364e-03,-2.056001452729105949e-03,1.013985369354486465e-03,4.248040169477462769e-02,4.513556137681007385e-03,-1.785599393770098686e-03,2.035085344687104225e-03,9.737853542901575565e-04,3.207999980077147484e-03,-7.293597795069217682e-03,1.239052740857005119e-03,-2.989883162081241608e-02,-5.024016136303544044e-04,-2.057654084637761116e-03,-5.153483245521783829e-03,8.230586536228656769e-04,-5.168902222067117691e-03,2.083635656163096428e-03,-6.925312918610870838e-04,-1.236825599335134029e-03,3.824529703706502914e-03
18,7.500248495489358902e-03,2.053090836852788925e-03,8.647005073726177216e-03,-8.302188361994922161e-04,1.342592149740085006e-04,4.682458005845546722e-03,2.948537236079573631e-03,3.359774360433220863e-03,-6.088347799959592521e-05,-3.603888908401131630e-03,4.813198000192642212e-03,7.100552786141633987e-03,1.312592881731688976e-03,8.693474344909191132e-03,-7.718688808381557465e-03,-5.287407711148262024e-02,3.597095981240272522e-02,-5.375625565648078918e-03,3.843971353489905596e-04,1.704653375782072544e-03,-7.393764681182801723e-04,-6.043060217052698135e-03,3.243173286318778992e-02,-3.367033554241061211e-03,-5.928830942139029503e-04,1.451641670428216457e-03,5.092422361485660076e-04,1.680694986134767532e-03,-1.112820245907641947e-04,4.831233527511358261e-03,-2.486246265470981598e-02,1.978231593966484070e-03,-4.775091540068387985e-03,-1.495189405977725983e-02,8.381161023862659931e-04,3.659063484519720078e-03,4.915979807265102863e-04,-2.924694214016199112e-03,-3.304066602140665054e-03,2.141943899914622307e-03
19,-4.677628632634878159e-03,2.188333775848150253e-03,-3.463780740275979042e-03,-2.937383018434047699e-03,-3.561251563951373100e-03,-2.860872482415288687e-04,1.782472099876031280e-04,2.382537722587585449e-02,2.595696598291397095e-03,1.540741883218288422e-03,-2.262004883959889412e-03,1.289015635848045349e-04,4.137302283197641373e-03,1.170783396810293198e-02,-2.633718075230717659e-03,-3.969452530145645142e-02,1.519936416298151016e-02,-4.462854005396366119e-03,1.958547392860054970e-03,-2.872581593692302704e-03,3.923826385289430618e-03,-1.308893552049994469e-03,3.550680726766586304e-02,-1.872691907919943333e-03,-5.680308211594820023e-03,-1.552735571749508381e-03,2.585229696705937386e-03,4.369245842099189758e-03,-4.470639105420559645e-04,-1.788410358130931854e-03,-2.622041106224060059e-02,6.975791882723569870e-03,7.381282630376517773e-04,-1.685104332864284515e-02,-3.409541677683591843e-03,1.016744878143072128e-03,1.763532753102481365e-03,1.832155277952551842e-03,-8.192997425794601440e-03,-5.012406501919031143e-03
20,3.650670114438980818e-04,5.944284610450267792e-03,-3.414292121306061745e-03,-3.558164462447166443e-03,-7.104806136339902878e-04,2.942518563941121101e-03,-5.607967730611562729e-03,1.217141654342412949e-02,2.915990073233842850e-03,1.980891916900873184e-03,3.515857737511396408e-03,-9.577703895047307014e-04,-2.845021663233637810e-03,7.454628124833106995e-03,-1.810347748687490821e-04,-4.957628995180130005e-02,1.454655081033706665e-02,-1.037607944454066455e-04,3.774948650971055031e-03,-7.666614837944507599e-04,-1.619616174139082432e-03,-6.887644412927329540e-04,3.508884087204933167e-02,3.190774703398346901e-03,-2.542682457715272903e-03,-4.927459172904491425e-03,3.248401219025254250e-03,4.691259935498237610e-03,4.827247001230716705e-03,4.291242454200983047e-03,-2.203892730176448822e-02,9.778510138858109713e-05,-4.264317685738205910e-04,-3.352248296141624451e-02,1.232590293511748314e-04,-6.270678131841123104e-04,1.429800642654299736e-03,4.714331589639186859e-03,-6.457694107666611671e-04,-3.745874855667352676e-04
21,6.440528202801942825e-03,4.649655893445014954e-03,-1.122661400586366653e-03,-7.333924993872642517e-03,-3.191777504980564117e-03,-1.517102005891501904e-03,-4.972348921000957489e-03,1.995838060975074768e-02,9.118666057474911213e-04,-2.180180599680170417e-04,5.308671854436397552e-03,3.020973177626729012e-03,-4.288605414330959320e-03,1.008620299398899078e-02,-2.554673934355378151e-03,-3.147590905427932739e-02,2.141050249338150024e-02,-2.806492149829864502e-03,2.175553236156702042e-03,1.455712132155895233e-03,-7.375664426945149899e-04,-1.128774485550820827e-03,2.803358249366283417e-02,9.205105016008019447e-04,-4.392525181174278259e-03,1.619713963009417057e-03,4.272848367691040039e-03,9.258220670744776726e-04,3.167064394801855087e-03,-1.851799432188272476e-03,-2.799958176910877228e-02,4.606443457305431366e-03,-6.027575116604566574e-03,-6.154666654765605927e-03,8.423783583566546440e-05,3.588103209040127695e-05,5.176219157874584198e-03,-1.559644821099936962e-03,-4.949008580297231674e-04,5.233499687165021896e-03
22,-2.224208088591694832e-03,1.023168442770838737e-03,2.380325691774487495e-03,-2.074282383546233177e-03,-7.724472088739275932e-04,-7.402334595099091530e-04,-2.773100510239601135e-03,6.572412792593240738e-03,8.699261234141886234e-04,-6.104448693804442883e-04,-2.370696311118081212e-04,2.363274106755852699e-04,-2.826073439791798592e-03,1.378624886274337769e-02,-3.194911871105432510e-03,-4.159775748848915100e-02,1.159503869712352753e-02,-4.624653607606887817e-03,-1.165210385806858540e-03,-1.160510350018739700e-03,-1.418731117155402899e-04,4.738530144095420837e-03,1.722872257232666016e-02,5.237260833382606506e-03,-1.974724931642413139e-03,9.970504324883222580e-04,2.950030378997325897e-03,2.313117496669292450e-03,2.414691727608442307e-03,-9.205269743688404560e-04,-3.323553502559661865e-02,2.129573374986648560e-03,3.050439525395631790e-03,-8.677793666720390320e-03,2.527032047510147095e-03,4.317185375839471817e-03,4.439647775143384933e-03,2.192674583056941628e-04,6.347487797029316425e-04,5.281027872115373611e-03
23,2.279309090226888657e-03,8.440297096967697144e-04,-7.188166491687297821e-04,-4.124040249735116959e-03,3.121598623692989349e-03,4.457732429727911949e-04,2.131409011781215668e-03,5.101799033582210541e-03,3.216285258531570435e-03,1.440093386918306351e-03,-5.056624300777912140e-03,-2.900341758504509926e-03,4.307515628170222044e-04,9.022648446261882782e-03,-7.349526858888566494e-04,-4.304162412881851196e-02,2.706478163599967957e-02,3.653237072285264730e-04,1.962741371244192123e-03,2.999899443238973618e-03,-3.628722915891557932e-04,-3.328497055917978287e-03,3.359422087669372559e-02,-1.515585317974910140e-04,-1.174522680230438709e-03,3.800267586484551430e-03,8.453971240669488907e-04,-5.253116250969469547e-04,-2.981085097417235374e-03,1.127355499193072319e-03,-4.611140117049217224e-02,-2.114968607202172279e-03,-2.326210960745811462e-03,-1.046894304454326630e-02,-2.408013446256518364e-03,-3.081338945776224136e-03,1.922542578540742397e-03,-2.614520723000168800e-03,-2.409260952845215797e-03,4.545123782008886337e-03
24,5.078254267573356628e-03,3.473818360362201929e-04,-2.839293156284838915e-04,-3.995819948613643646e-03,6.386708002537488937e-03,-4.788215737789869308e-03,-4.968179855495691299e-03,9.860925376415252686e-03,4.822309128940105438e-03,7.030646665953099728e-04,2.946557942777872086e-03,-7.334625697694718838e-04,-1.600105082616209984e-03,7.473034784197807312e-03,7.014615111984312534e-04,-2.991735376417636871e-02,1.057932060211896896e-02,2.722968813031911850e-03,1.841808552853763103e-03,2.242925809696316719e-03,1.110081211663782597e-03,-5.422732327133417130e-03,1.817705854773521423e-02,2.524971030652523041e-03,3.874911461025476456e-03,-1.798963057808578014e-03,1.298183458857238293e-03,-1.372249098494648933e-03,1.383851282298564911e-03,-1.094462000764906406e-03,-1.899049244821071625e-02,-7.536556106060743332e-03,4.418619209900498390e-04,1.406406750902533531e-03,-4.285944160073995590e-03,6.225082906894385815e-04,-4.465078003704547882e-03,4.140425473451614380e-03,-2.670225454494357109e-03,2.004253910854458809e-03
25,2.435994800180196762e-03,3.667952492833137512e-03,2.711606677621603012e-03,-6.839594803750514984e-03,1.067475182935595512e-03,-3.499670187011361122e-03,1.659069821471348405e-04,3.932832740247249603e-03,4.100576508790254593e-03,4.898661281913518906e-03,3.628084668889641762e-04,4.749996587634086609e-03,-6.291560712270438671e-04,1.023967377841472626e-02,2.195964189013466239e-04,-2.383256144821643829e-02,1.620313338935375214e-02,3.162459761369973421e-04,2.522895345464348793e-03,3.731593722477555275e-03,-1.822791091399267316e-04,-5.767812486737966537e-03,2.944555878639221191e-02,-2.534260274842381477e-03,-5.469201598316431046e-03,6.836346437921747565e-05,5.128950346261262894e-03,-1.740426989272236824e-03,-1.950342906638979912e-03,2.725555095821619034e-03,-2.103164605796337128e-02,4.102123435586690903e-03,1.885669655166566372e-03,1.376240863464772701e-03,-2.025698078796267509e-03,-3.263207327108830214e-04,-1.017402275465428829e-03,-1.231080270372331142e-03,1.513810595497488976e-03,5.987263866700232029e-04
26,-2.330434275791049004e-03,9.626207174733281136e-04,1.744318869896233082e-03,1.665617746766656637e-04,1.837718300521373749e-04,-3.626539546530693769e-05,1.369642210192978382e-03,1.278593949973583221e-02,7.636588270543143153e-05,5.465364301926456392e-05,6.115470547229051590e-03,3.808404784649610519e-03,-3.251123242080211639e-03,2.473883144557476044e-02,-2.387131826253607869e-04,-2.455298416316509247e-02,3.700122609734535217e-02,-3.699602326378226280e-03,2.612187061458826065e-03,2.057627309113740921e-03,6.114048301242291927e-04,3.642033785581588745e-03,3.128523379564285278e-02,-2.772177336737513542e-03,-1.851275912486016750e-03,2.050834154943004251e-05,1.793685019947588444e-03,5.547899752855300903e-03,-3.910892643034458160e-03,-1.036104513332247734e-03,-2.630586177110671997e-02,-1.084789168089628220e-03,5.815412383526563644e-03,-1.871588057838380337e-03,-1.773353316821157932e-03,9.656277834437787533e-04,-9.081021416932344437e-04,3.487616544589400291e-03,-4.518281002674484625e-06,5.826975684612989426e-03
27,3.801990533247590065e-03,3.101652953773736954e-03,-7.676912937313318253e-04,1.269987551495432854e-03,-6.478211143985390663e-04,1.780385849997401237e-03,1.578905386850237846e-03,2.605531178414821625e-02,1.384089002385735512e-03,-2.243802184239029884e-03,-6.282533286139369011e-05,-3.450933145359158516e-03,9.505374473519623280e-04,1.906549744307994843e-02,-2.136693801730871201e-04,-1.830698549747467041e-02,2.351549267768859863e-02,-3.936001565307378769e-03,8.764999802224338055e-04,5.893483466934412718e-05,3.607862861827015877e-03,-3.431339282542467117e-03,3.986894711852073669e-02,-5.156670231372117996e-04,2.805021591484546661e-03,7.163856644183397293e-03,-1.019454794004559517e-03,2.073428360745310783e-03,-5.271059460937976837e-03,2.912167925387620926e-03,-2.457818575203418732e-02,1.509002875536680222e-03,-1.770895905792713165e-03,-1.656390726566314697e-02,5.613652174361050129e-04,1.289227948291227221e-04,2.604392590001225471e-03,-3.521632170304656029e-03,-1.820047269575297832e-03,1.946387783391401172e-04
28,2.623074222356081009e-03,8.218248840421438217e-04,4.624215071089565754e-04,-1.193362404592335224e-03,1.936978515004739165e-04,-5.648456863127648830e-04,-8.133068331517279148e-05,2.091226167976856232e-02,2.957636490464210510e-03,3.587657585740089417e-03,4.032386001199483871e-03,-2.857367508113384247e-03,-4.045856767334043980e-04,2.430820278823375702e-02,6.463180179707705975e-04,-2.006171271204948425e-02,2.601051330566406250e-02,-3.242949314881116152e-04,-1.434442936442792416e-03,7.660447736270725727e-04,-4.540841327980160713e-04,9.275875345338135958e-05,2.853320911526679993e-02,-3.754407400265336037e-03,1.884113764390349388e-03,3.091339021921157837e-03,2.885469468310475349e-03,3.623004071414470673e-03,-1.675890292972326279e-03,-1.846644445322453976e-03,-3.004184365272521973e-02,-4.762707685586065054e-04,-2.505597192794084549e-03,-1.179604418575763702e-02,-2.860402455553412437e-03,1.910694874823093414e-03,2.372467657551169395e-03,3.231268143281340599e-03,8.662940235808491707e-04,-7.192798511823639274e-05
29,2.355065429583191872e-03,-2.767028054222464561e-03,1.140847685746848583e-03,-3.353378968313336372e-03,-2.407424151897430420e-03,-1.005505677312612534e-03,7.947793928906321526e-04,9.716980159282684326e-03,2.454901812598109245e-03,1.537416246719658375e-03,2.434626920148730278e-03,4.495180619414895773e-04,-8.284973446279764175e-04,9.978127200156450272e-04,2.497867099009454250e-04,-5.766818765550851822e-03,1.347597595304250717e-02,-3.958747256547212601e-03,1.211726572364568710e-03,-4.157625662628561258e-04,3.149613912682980299e-04,1.435111480532214046e-04,2.558743022382259369e-02,4.604943096637725830e-04,2.391503425315022469e-03,-4.427630337886512280e-04,-2.461866009980440140e-03,1.391865313053131104e-03,6.741742836311459541e-04,5.397532135248184204e-03,-2.314592897891998291e-02,-2.427915344014763832e-03,4.196310881525278091e-03,-1.314356643706560135e-02,-3.809791989624500275e-03,4.254180821590125561e-04,2.829291857779026031e-03,-3.215477801859378815e-03,3.088476296397857368e-05,2.519223140552639961e-03
30,4.147579427808523178e-03,1.049414786393754184e-04,1.387618365697562695e-03,-2.551664831116795540e-03,1.816748990677297115e-03,-3.775016404688358307e-03,-1.825891202315688133e-03,1.396820694208145142e-02,2.314134733751416206e-03,1.605843193829059601e-03,-6.609996780753135681e-04,3.582926874514669180e-04,-7.914844318293035030e-04,-1.491538481786847115e-03,1.348190358839929104e-03,-2.001376450061798096e-02,3.273179382085800171e-02,4.972448805347084999e-04,1.334339031018316746e-03,-2.539972192607820034e-04,2.646495588123798370e-03,-1.337246649200096726e-04,5.364537611603736877e-02,4.894483136013150215e-04,3.771370975300669670e-03,-2.911915304139256477e-03,-4.549611185211688280e-04,1.301187323406338692e-03,3.013411769643425941e-03,4.208168946206569672e-03,-3.230333328247070312e-03,1.302505610510706902e-03,-1.567946310387924314e-04,-7.874566130340099335e-03,-2.333711367100477219e-03,-3.321176161989569664e-03,-1.099200570024549961e-03,-3.382489667274057865e-04,-9.266877896152436733e-04,-2.965289400890469551e-03
31,-3.674003994092345238e-03,-5.392133607529103756e-04,4.588430281728506088e-03,-1.025154837407171726e-03,1.556798524688929319e-04,-1.033716020174324512e-03,4.165667924098670483e-04,2.480370178818702698e-02,-1.157418591901659966e-03,2.994201146066188812e-03,1.784179708920419216e-03,3.357589943334460258e-03,-3.898336144629865885e-04,6.778554990887641907e-03,-4.497276153415441513e-03,-3.235087171196937561e-02,3.855976462364196777e-02,-9.342914563603699207e-04,-3.393941326066851616e-03,5.159677006304264069e-03,-8.030387689359486103e-04,-3.103465074673295021e-03,4.006594792008399963e-02,4.531044687610119581e-04,1.073633087798953056e-03,4.960775841027498245e-04,-3.140105691272765398e-04,2.003300702199339867e-03,-8.678037556819617748e-04,2.688304753974080086e-03,-5.789596587419509888e-03,1.159372390247881413e-03,-4.574075806885957718e-03,7.940456271171569824e-03,1.481052604503929615e-03,-1.967592397704720497e-03,-7.970488513819873333e-04,-1.361430506221950054e-03,1.342124072834849358e-03,2.859333064407110214e-03
32,5.026547238230705261e-03,9.031460504047572613e-04,2.139080170309171081e-04,-1.953259808942675591e-03,5.126148927956819534e-03,-2.253235550597310066e-03,2.743262797594070435e-03,8.520821109414100647e-03,-6.499864393845200539e-04,-2.063673222437500954e-03,3.238437639083713293e-04,1.850885804742574692e-03,-1.837003626860678196e-03,4.030501004308462143e-03,-1.653649262152612209e-03,-2.790610305964946747e-02,1.793105155229568481e-02,1.340674352832138538e-03,3.521139267832040787e-03,1.633934443816542625e-03,2.260382287204265594e-03,-2.563036745414137840e-03,2.819587290287017822e-02,1.256014686077833176e-03,-1.539633667562156916e-04,2.133842092007398605e-03,-5.967940087430179119e-04,-2.014660276472568512e-03,6.102349143475294113e-04,3.365807351656258106e-04,8.555500535294413567e-04,7.546823326265439391e-05,1.825315994210541248e-03,9.908487554639577866e-04,3.187047695973888040e-05,1.439959974959492683e-03,1.116631901822984219e-03,1.305509125813841820e-03,-2.539468463510274887e-03,-3.285954939201474190e-03
33,-1.590266823768615723e-03,-2.909073838964104652e-03,-4.024538502562791109e-04,-2.386936219409108162e-03,1.456128782592713833e-03,-1.960697351023554802e-03,1.983425579965114594e-03,9.140199981629848480e-03,1.374985906295478344e-03,1.745041110552847385e-03,-1.920621609315276146e-03,-2.762408694252371788e-03,2.135164104402065277e-03,1.938273757696151733e-02,2.810266567394137383e-03,-1.657682843506336212e-02,2.198327705264091492e-02,-5.861670942977070808e-04,7.713572704233229160e-04,-1.772071234881877899e-03,4.266583709977567196e-04,2.777455840259790421e-03,3.553868830204010010e-02,5.099776200950145721e-03,-2.611787058413028717e-04,1.642358838580548763e-03,5.530029884539544582e-04,-3.641712712123990059e-03,-2.680232573766261339e-04,-2.527896780520677567e-03,-5.368661601096391678e-03,-1.254433882422745228e-03,-3.157588886097073555e-03,2.376045333221554756e-03,7.325103506445884705e-04,-1.181805739179253578e-03,1.483460771851241589e-03,2.537546679377555847e-03,6.782695418223738670e-04,-2.701852703467011452e-03
34,8.068379829637706280e-04,2.676669508218765259e-03,3.274839546065777540e-04,1.686492701992392540e-03,-2.714912872761487961e-03,1.129355398006737232e-03,-1.027328195050358772e-03,1.185265276581048965e-02,1.106363779399544001e-04,1.318116323091089725e-03,1.618353999219834805e-03,-6.692879251204431057e-04,-1.596916583366692066e-03,6.768780760467052460e-03,1.548310508951544762e-03,-2.067668549716472626e-02,1.420889515429735184e-02,-2.857011975720524788e-03,8.597212145105004311e-04,3.404217073693871498e-03,-8.521579729858785868e-05,4.089981317520141602e-03,2.867979742586612701e-02,-2.745250938460230827e-03,1.493845484219491482e-03,6.968033267185091972e-04,3.550418885424733162e-03,-4.878675390500575304e-04,5.329183768481016159e-03,3.801848040893673897e-03,-1.613844372332096100e-02,2.169815590605139732e-03,8.725129300728440285e-04,-2.180293388664722443e-02,-6.679891375824809074e-04,-1.161536783911287785e-03,1.337637542746961117e-03,-7.902365759946405888e-04,5.202541593462228775e-03,4.067691043019294739e-03
35,1.363671268336474895e-03,-9.872207883745431900e-04,-6.044171823305077851e-05,-1.620727271074429154e-04,3.203134518116712570e-03,-2.817674772813916206e-03,-2.945402869954705238e-03,7.882053032517433167e-03,-1.834967639297246933e-03,-1.043924014084041119e-03,-1.202670391649007797e-03,-2.516408683732151985e-03,1.497884863056242466e-03,1.329686678946018219e-02,4.532389866653829813e-04,-2.621488645672798157e-02,2.109800092875957489e-02,-1.713494304567575455e-03,5.246527958661317825e-03,1.442396780475974083e-03,1.861075055785477161e-03,1.967119169421494007e-04,2.223573625087738037e-02,1.983534311875700951e-04,-8.297540480270981789e-04,-2.260967390611767769e-03,2.411160385236144066e-03,-3.079924790654331446e-04,-4.326372873038053513e-03,2.510333200916647911e-03,1.879062387160956860e-03,1.798462471924722195e-03,-1.178458682261407375e-03,1.103128492832183838e-02,-1.497349119745194912e-03,-1.699687680229544640e-03,3.295900067314505577e-03,-1.943072187714278698e-03,-1.712625264190137386e-03,2.966432599350810051e-03
36,-2.565711911302059889e-04,-2.555094892159104347e-03,6.019504508003592491e-04,-2.904837019741535187e-04,8.505263831466436386e-04,1.567263971082866192e-03,-1.745612360537052155e-03,-3.874694230034947395e-03,8.886597352102398872e-04,1.283249701373279095e-03,6.899873260408639908e-04,6.605456001125276089e-04,-2.508898032829165459e-04,7.059500087052583694e-03,-1.198015088448300958e-04,-2.921657077968120575e-02,1.929965801537036896e-02,-5.431428435258567333e-04,-3.599892370402812958e-04,-4.326983762439340353e-04,9.174034348689019680e-04,-1.145028625614941120e-03,4.900883138179779053e-02,-2.472609980031847954e-03,2.682682126760482788e-03,3.329785773530602455e-03,1.101565547287464142e-03,-2.106130588799715042e-03,8.396091288886964321e-04,1.866996986791491508e-03,-2.065831609070301056e-02,-1.007721759378910065e-03,-7.461959030479192734e-04,2.428015507757663727e-02,-2.319009974598884583e-03,5.734943551942706108e-04,3.870520740747451782e-04,-6.223045638762414455e-04,-1.341708935797214508e-03,1.907174941152334213e-03
37,3.440005530137568712e-04,-1.418330823071300983e-03,2.150465268641710281e-03,2.247012220323085785e-03,1.414884580299258232e-03,-8.116684330161660910e-05,-3.029348445124924183e-04,-2.704602666199207306e-03,-1.951458049006760120e-03,9.998304303735494614e-04,-3.575082402676343918e-03,-8.268022793345153332e-04,1.253413851372897625e-03,8.603434078395366669e-03,-2.205572556704282761e-03,-4.487548395991325378e-02,1.916529238224029541e-02,-1.934080733917653561e-03,1.207432593218982220e-03,-3.178712446242570877e-03,-2.319141458428930491e-05,-2.561558736488223076e-03,2.461760677397251129e-02,-2.193278865888714790e-03,1.379328605253249407e-04,-1.851887092925608158e-03,-7.561613456346094608e-04,1.575222471728920937e-03,-3.944486845284700394e-03,7.502785301767289639e-04,-1.116945780813694000e-02,4.324510227888822556e-04,-2.457916503772139549e-03,1.184876542538404465e-02,-1.685068360529839993e-03,-2.125156606780365109e-04,-2.295952755957841873e-03,4.296193947084248066e-04,-6.492460379377007484e-04,-3.124930895864963531e-03
38,6.937115686014294624e-04,2.160286763682961464e-03,-2.002587774768471718e-03,-4.625326488167047501e-03,1.185751403681933880e-03,1.160575076937675476e-03,-1.301428768783807755e-03,-7.911841385066509247e-03,1.578404218889772892e-03,3.652854589745402336e-03,1.768979826010763645e-03,9.890409273793920875e-05,2.343736821785569191e-03,8.363638073205947876e-03,2.877306193113327026e-03,-2.834757976233959198e-02,9.312326088547706604e-03,9.236324112862348557e-04,-1.909333048388361931e-03,1.820627017877995968e-03,1.838178490288555622e-03,-1.366861746646463871e-03,3.431679308414459229e-02,-7.027859101071953773e-04,4.036985337734222412e-04,-1.467705005779862404e-03,-1.992818666622042656e-03,1.158499275334179401e-03,-1.179218990728259087e-03,1.456325175240635872e-03,2.842952264472842216e-03,-2.396006137132644653e-03,5.060145049355924129e-04,-8.535556844435632229e-05,7.286695763468742371e-04,2.014690544456243515e-04,-2.562702284194529057e-04,1.488411799073219299e-03,1.529600471258163452e-03,2.892120683100074530e-04
39,3.218970028683543205e-03,1.327813486568629742e-03,3.690192825160920620e-04,5.891379900276660919e-03,8.110782364383339882e-04,-2.174477594962809235e-05,-1.354526495561003685e-03,7.391296792775392532e-03,5.147603806108236313e-04,-9.545002249069511890e-04,3.157997503876686096e-03,-6.335253128781914711e-04,-3.183643100783228874e-03,2.366204187273979187e-02,-2.281507011502981186e-03,-2.177603729069232941e-02,3.721608966588973999e-02,-2.133061789209023118e-04,1.011876040138304234e-03,-1.449491595849394798e-03,-1.049073995091021061e-03,-7.810858660377562046e-04,3.558929264545440674e-02,1.467346330173313618e-03,-9.171882993541657925e-05,3.400019750188221224e-06,-1.715074060484766960e-03,-6.834165193140506744e-03,-1.028809463605284691e-03,-2.113921334967017174e-03,-7.749225478619337082e-03,3.941342234611511230e-03,-9.469866636209189892e-04,-1.255975221283733845e-03,1.066768309101462364e-03,3.080747323110699654e-03,4.142715130001306534e-03,1.860807416960597038e-03,-1.329629099927842617e-03,1.930293947225436568e-04
40,-3.390164347365498543e-04,1.151101198047399521e-03,-8.098626276478171349e-04,-1.872083958005532622e-04,-2.500867471098899841e-03,-7.948310812935233116e-04,-2.257643645862117410e-04,1.706084609031677246e-02,-2.346460008993744850e-03,-1.696899882517755032e-03,9.675291366875171661e-04,4.817122244276106358e-04,-2.859079977497458458e-03,1.801907084882259369e-02,-2.476508263498544693e-03,-2.422939613461494446e-02,1.135936193168163300e-02,-2.469597093295305967e-04,-5.420758388936519623e-04,-1.535857212729752064e-03,-8.510872721672058105e-04,-3.663423005491495132e-03,3.781155124306678772e-02,1.810839981772005558e-03,3.369090380147099495e-03,-7.936418405734002590e-04,2.285999944433569908e-03,4.395690484670922160e-05,-2.217470173491165042e-04,5.492966156452894211e-03,-1.386184245347976685e-03,-5.532923387363553047e-04,1.832962967455387115e-03,-1.448492240160703659e-02,-2.058882033452391624e-03,-2.292636083438992500e-03,1.443763030692934990e-03,6.382364663295447826e-04,3.939921502023935318e-03,-1.634486950933933258e-03
41,-1.940081856446340680e-04,-7.274291128851473331e-04,2.300324151292443275e-03,2.991260262206196785e-03,4.228832200169563293e-03,-5.166626069694757462e-04,4.520549438893795013e-03,1.071540359407663345e-02,2.368925139307975769e-03,5.238010198809206486e-04,-2.899382961913943291e-04,1.812074566259980202e-03,9.089218801818788052e-04,7.096814457327127457e-03,-1.442639972083270550e-03,-2.349052205681800842e-02,2.215139195322990417e-02,-6.107369554229080677e-04,-2.285391092300415039e-03,-1.065586926415562630e-03,3.180795116350054741e-03,2.556825755164027214e-03,4.048630595207214355e-02,-2.828606171533465385e-03,1.416664803400635719e-03,2.423673169687390327e-03,-1.366689451970160007e-03,1.235769945196807384e-03,-1.451003365218639374e-03,1.564326346851885319e-03,-2.103722654283046722e-02,-6.820050184614956379e-04,-3.479517064988613129e-03,5.631943698972463608e-03,-2.974131493829190731e-04,1.268003506993409246e-05,8.471862529404461384e-04,1.925945864059031010e-03,7.016021991148591042e-04,-1.662579597905278206e-03
42,9.033184614963829517e-04,-8.601674344390630722e-04,3.053245600312948227e-03,-1.593772612977772951e-04,-8.072407217696309090e-04,1.470755902118980885e-03,-1.944479532539844513e-03,1.857059635221958160e-02,-2.821492444127216004e-06,-1.685609458945691586e-03,3.404046176001429558e-03,3.802930237725377083e-03,1.336701796390116215e-03,1.301717851310968399e-02,2.279244130477309227e-03,-2.091499418020248413e-02,1.784652844071388245e-02,-2.195701934397220612e-03,-2.163144294172525406e-03,2.668092027306556702e-03,-2.433857647702097893e-03,-4.095990676432847977e-03,5.724134668707847595e-02,9.936814894899725914e-04,-5.464193527586758137e-04,1.458314014598727226e-03,-6.119776517152786255e-04,5.003704573027789593e-04,-4.892041441053152084e-03,-2.574134559836238623e-04,-5.857586394995450974e-03,1.088039833121001720e-03,-3.899870673194527626e-03,-7.859150879085063934e-03,1.487558038206771016e-04,1.781723578460514545e-03,-1.449311501346528530e-03,9.130520629696547985e-04,-1.646882970817387104e-03,1.418807893060147762e-03
43,-2.070032060146331787e-03,8.915070793591439724e-04,3.180815139785408974e-03,2.632567338878288865e-05,-2.814584877341985703e-03,-9.495646809227764606e-04,4.477286711335182190e-04,3.511872841045260429e-03,1.688656397163867950e-03,-4.141475656069815159e-04,1.336053945124149323e-03,-2.834669314324855804e-03,7.529830909334123135e-04,3.651683777570724487e-02,7.232402567751705647e-04,-2.784987352788448334e-02,2.710171416401863098e-02,-2.082257298752665520e-03,-5.451150937005877495e-04,1.850055123213678598e-04,4.916751640848815441e-04,3.079219488427042961e-03,3.165852651000022888e-02,-8.274608990177512169e-05,1.941913855262100697e-03,-4.114405892323702574e-04,9.667686535976827145e-04,3.371533006429672241e-03,-1.970793586224317551e-03,3.054236294701695442e-03,-6.691163405776023865e-03,-2.978183096274733543e-03,-8.629378280602395535e-04,-1.223989762365818024e-02,-3.094617568422108889e-04,-2.784486860036849976e-03,-2.621812978759407997e-03,-4.707558837253600359e-04,1.062314040609635413e-04,1.737476093694567680e-03
44,4.161741526331752539e-04,2.742584329098463058e-03,-4.989028675481677055e-04,1.276915194466710091e-03,2.170068444684147835e-03,7.396113360300660133e-04,-1.768763642758131027e-03,2.475819736719131470e-02,-1.659935573115944862e-03,2.045682864263653755e-03,-9.085804340429604053e-04,1.920739770866930485e-03,-3.685727017000317574e-03,2.742540277540683746e-02,-1.317300135269761086e-03,-1.942056976258754730e-02,1.123944018036127090e-02,-8.501199772581458092e-04,-1.883226679638028145e-03,-6.125874351710081100e-04,2.122467616572976112e-03,-2.778772264719009399e-03,2.902949973940849304e-02,-3.378175431862473488e-03,1.737980404868721962e-03,1.099405577406287193e-03,2.746535174082964659e-04,-2.015521284192800522e-03,-1.188376685604453087e-03,1.001926371827721596e-03,-1.225540228188037872e-02,-1.820642733946442604e-03,-3.713385667651891708e-04,-1.174335181713104248e-02,2.612723503261804581e-03,-5.337065667845308781e-04,-1.530459732748568058e-03,3.025744576007127762e-03,-2.423817757517099380e-03,7.839084137231111526e-04
45,3.149017225950956345e-03,-2.373845316469669342e-03,1.485157874412834644e-03,1.596340443938970566e-03,-7.438900065608322620e-04,-1.598195405676960945e-03,-2.295286161825060844e-03,3.348481655120849609e-02,-1.105953779187984765e-04,-3.652822459116578102e-03,1.684064627625048161e-03,2.332437288714572787e-04,-3.149758791550993919e-03,2.673998661339282990e-02,1.328842947259545326e-03,-1.819074712693691254e-02,2.347799204289913177e-02,-1.336826477199792862e-03,-4.299085587263107300e-03,-1.967023592442274094e-03,9.373591165058314800e-04,-1.636472181417047977e-03,2.674225904047489166e-02,-2.503759926185011864e-03,-1.954298641066998243e-04,1.383071998134255409e-03,8.114958181977272034e-04,6.453575333580374718e-04,4.988639848306775093e-04,-2.757156617008149624e-04,-8.385698311030864716e-03,2.383248647674918175e-04,-2.403038524789735675e-04,-1.797835342586040497e-02,1.631313643883913755e-04,1.762484898790717125e-03,-3.679211949929594994e-03,3.245715051889419556e-04,-5.290004191920161247e-04,-3.678362190839834511e-05
46,2.073728945106267929e-03,-1.962270471267402172e-04,5.509562324732542038e-03,-9.368926403112709522e-04,-2.011266304180026054e-03,1.223008584929630160e-04,1.555249677039682865e-03,2.387636527419090271e-02,-4.880839260295033455e-04,2.670425921678543091e-03,-3.710246819537132978e-04,-8.043546113185584545e-04,1.442878507077693939e-03,7.240106351673603058e-03,5.200526211410760880e-04,-1.349368877708911896e-02,2.951540425419807434e-02,-5.807561101391911507e-04,-1.509345485828816891e-03,-4.171851905994117260e-04,-2.397875650785863400e-04,-3.614477347582578659e-03,3.301177546381950378e-02,7.375956047326326370e-04,-8.307817042805254459e-04,-3.634629305452108383e-03,1.154732191935181618e-03,-1.304051722399890423e-03,2.315974794328212738e-03,4.193544853478670120e-03,1.042391080409288406e-02,-3.447575494647026062e-03,1.573296030983328819e-03,1.338601764291524887e-02,9.932527318596839905e-04,3.001188160851597786e-03,1.419630949385464191e-03,9.593680151738226414e-04,-1.160504180006682873e-03,9.104777709580957890e-04
47,-1.394068822264671326e-03,1.911849714815616608e-03,-1.784053747542202473e-03,-2.853880869224667549e-03,-2.028747461736202240e-03,-7.944142271298915148e-05,-2.827200805768370628e-03,1.603585854172706604e-02,1.932489103637635708e-03,7.240340928547084332e-04,2.390210574958473444e-04,2.708758227527141571e-03,-2.475827001035213470e-03,9.049719199538230896e-03,2.691331086680293083e-03,-2.682594396173954010e-02,1.280627027153968811e-02,-1.983616501092910767e-03,-1.557825366035103798e-03,1.571002532728016376e-03,-7.755653496133163571e-05,2.040100283920764923e-03,2.634965628385543823e-02,2.222175709903240204e-03,-2.547322772443294525e-03,1.583886914886534214e-04,9.144057548837736249e-05,-1.077380729839205742e-03,3.170385491102933884e-03,4.564160481095314026e-03,1.447646506130695343e-02,6.528452038764953613e-03,4.161864053457975388e-03,1.192827336490154266e-02,3.337201196700334549e-04,4.165830556303262711e-03,-3.161939792335033417e-03,-1.896612695418298244e-03,1.907208119519054890e-03,3.179978230036795139e-04
48,-4.072639276273548603e-04,-8.907942683435976505e-04,-1.453924458473920822e-03,-2.518076449632644653e-03,3.128636162728071213e-03,4.839466710109263659e-04,-3.156000748276710510e-03,2.382444683462381363e-03,1.667429925873875618e-03,-6.183931836858391762e-04,-3.199434140697121620e-03,-2.594099380075931549e-03,5.548888584598898888e-04,1.148327253758907318e-02,9.635380702093243599e-04,-2.239629626274108887e-02,-4.206520679872483015e-04,5.077246460132300854e-04,1.701893052086234093e-03,-7.765216752886772156e-03,1.111672027036547661e-03,4.378441721200942993e-03,3.149338066577911377e-02,-2.031386684393510222e-04,-7.914188900031149387e-04,2.095471136271953583e-03,6.300861714407801628e-04,2.220935886725783348e-03,-5.349643994122743607e-03,-5.767479524365626276e-05,-2.429015189409255981e-02,-7.618745439685881138e-04,-3.257558564655482769e-04,-5.683208815753459930e-03,4.248380428180098534e-04,4.294613972888328135e-05,-9.564922074787318707e-04,-5.477201193571090698e-04,-7.212923374027013779e-04,4.021031490992754698e-04
49,2.508115721866488457e-03,-9.564002975821495056e-04,-1.988362520933151245e-03,3.504695836454629898e-03,2.442342520225793123e-04,-2.192616928368806839e-03,-5.913577624596655369e-04,5.740054883062839508e-03,-1.499842735938727856e-03,2.471691230311989784e-03,2.550980774685740471e-03,-9.242814267054200172e-04,3.841605212073773146e-04,1.968383044004440308e-02,1.516622724011540413e-03,-2.472246438264846802e-02,5.957333836704492569e-03,-8.499489049427211285e-04,1.572572393342852592e-03,-7.138143992051482201e-04,-2.067918423563241959e-03,-2.364000771194696426e-03,2.253618650138378143e-02,1.291646476602181792e-04,-4.204116296023130417e-03,2.385285915806889534e-03,-3.474348632153123617e-04,-3.029355546459555626e-03,-2.393267815932631493e-03,4.668664769269526005e-04,2.248662756755948067e-03,-1.328703132458031178e-03,-1.789611647836863995e-03,1.344431471079587936e-02,2.744784345850348473e-03,-1.076571992598474026e-03,1.334997476078569889e-03,-1.723722962196916342e-04,-2.845435636118054390e-03,-4.882856737822294235e-04
50,8.337299223057925701e-04,7.394761196337640285e-04,3.213207703083753586e-03,-1.742439111694693565e-03,-1.044405391439795494e-03,3.040763840544968843e-05,4.804819822311401367e-03,7.174790371209383011e-03,8.338553016074001789e-04,-2.902896841987967491e-03,1.218865858390927315e-03,-8.314888691529631615e-04,-1.779498299583792686e-03,6.265898235142230988e-03,1.732412929413840175e-04,-3.407007455825805664e-02,2.979552000761032104e-02,-1.002894714474678040e-03,-3.179418388754129410e-03,2.095963340252637863e-03,-9.176101884804666042e-04,7.152654579840600491e-04,1.250506192445755005e-02,-1.019723204080946743e-04,-9.096917929127812386e-04,2.478390815667808056e-04,-5.505421664565801620e-03,-7.001407211646437645e-04,4.501017392612993717e-04,1.421589695382863283e-04,-1.925795222632586956e-03,-1.539119984954595566e-03,1.286288606934249401e-03,-6.902728695422410965e-03,-8.427638094872236252e-04,-1.724119763821363449e-03,1.670038327574729919e-03,-5.182204768061637878e-04,1.960710156708955765e-03,1.370918325847014785e-04
51,2.745050471276044846e-03,2.183230826631188393e-03,2.153866516891866922e-04,-1.238852157257497311e-03,-1.600439281901344657e-04,5.529788322746753693e-04,-2.149575389921665192e-03,2.440733835101127625e-03,1.425583497621119022e-03,-1.514617004431784153e-03,-2.446940401569008827e-03,-1.336778514087200165e-04,1.265156781300902367e-03,3.707825392484664917e-02,2.547030104324221611e-03,5.769436713308095932e-03,2.629292383790016174e-02,1.004371559247374535e-03,8.600280270911753178e-04,1.189827744383364916e-04,1.124602567870169878e-04,3.422559530008584261e-04,1.133391726762056351e-02,-1.060429844073951244e-03,1.826494699344038963e-03,-1.018373644910752773e-03,-1.028234604746103287e-03,3.295016940683126450e-03,1.195013290271162987e-03,5.790911382064223289e-04,7.691998034715652466e-03,1.239013276062905788e-03,2.066236222162842751e-03,3.777049016207456589e-03,-1.020092866383492947e-03,1.564734848216176033e-03,-1.218265620991587639e-03,2.879841718822717667e-03,9.032172965817153454e-04,1.742692547850310802e-03
52,8.214715635403990746e-04,-1.238348544575273991e-03,9.235764155164361000e-04,2.632057585287839174e-04,-6.598295294679701328e-04,1.418275409378111362e-03,-2.559815533459186554e-03,1.631110091693699360e-03,-2.779222559183835983e-03,1.825956162065267563e-03,-1.087300130166113377e-03,2.214323496446013451e-03,8.279308094643056393e-04,2.781486138701438904e-02,-1.568562933243811131e-03,-6.432048510760068893e-03,4.544834047555923462e-02,-8.990786154754459858e-04,1.091989222913980484e-03,1.457654754631221294e-03,9.947173530235886574e-04,-5.684364587068557739e-04,2.540878765285015106e-02,-3.050346393138170242e-03,2.813990286085754633e-04,1.062444411218166351e-03,3.687409218400716782e-03,1.202909392304718494e-03,-6.012506200931966305e-04,-1.490067457780241966e-03,1.811737078242003918e-03,8.865427225828170776e-04,-8.551798528060317039e-04,1.100820302963256836e-02,8.301314665004611015e-04,-3.223051782697439194e-03,-1.321538933552801609e-03,1.165400142781436443e-03,1.448754803277552128e-03,3.072188701480627060e-04
53,-5.349769489839673042e-04,1.190714072436094284e-03,1.639471971429884434e-03,1.420264481566846371e-03,4.863184294663369656e-04,1.368360244669020176e-03,1.495946315117180347e-03,-1.770731410942971706e-03,1.672984333708882332e-03,1.556946546770632267e-03,2.536492538638412952e-04,3.517033765092492104e-04,3.104338655248284340e-03,3.710603713989257812e-02,-1.491505187004804611e-03,-2.175972238183021545e-02,3.495066240429878235e-02,1.764980261214077473e-03,2.724409023358020931e-05,-4.903185181319713593e-04,-7.314616232179105282e-04,1.568299601785838604e-03,2.643335796892642975e-02,5.326524260453879833e-04,-8.635828853584825993e-04,1.528952416265383363e-04,-1.297277631238102913e-03,-1.917558955028653145e-03,-6.286555435508489609e-04,1.386465155519545078e-04,-1.194756198674440384e-02,-1.491454662755131721e-03,1.705324975773692131e-03,-1.090082991868257523e-02,2.684775739908218384e-03,2.082979539409279823e-03,3.563214268069714308e-04,-4.778252448886632919e-03,1.237446209415793419e-03,8.133155060932040215e-04
54,-4.373887088149785995e-03,-1.741399872116744518e-03,-1.429834170266985893e-03,-1.523732440546154976e-03,-3.655897744465619326e-04,-7.581047830171883106e-04,-7.321839220821857452e-04,1.356505043804645538e-02,-1.703670131973922253e-03,-6.150035187602043152e-04,2.100513782352209091e-03,-1.954167382791638374e-03,5.607015336863696575e-04,3.225912526249885559e-02,2.249369863420724869e-04,-2.611556649208068848e-02,1.579490490257740021e-02,3.723435802385210991e-04,-2.345933608012273908e-04,4.534269392024725676e-04,-6.422183942049741745e-04,1.910705701448023319e-03,2.778203785419464111e-02,-1.445635105483233929e-03,-1.604153309017419815e-03,-7.930481806397438049e-04,7.399547612294554710e-04,-1.135068305302411318e-04,-1.392745878547430038e-03,-2.674989402294158936e-03,4.161282908171415329e-03,-2.135899383574724197e-03,-1.606130506843328476e-03,-1.807232736609876156e-03,3.912660758942365646e-04,-3.633677726611495018e-03,1.703313086181879044e-03,-3.920987364836037159e-04,-2.723798621445894241e-03,9.220458741765469313e-05
55,1.077908906154334545e-03,1.727078342810273170e-03,1.106146373786032200e-03,1.197854173369705677e-03,-3.224386833608150482e-03,-3.527873195707798004e-04,1.492932438850402832e-03,8.970577269792556763e-03,5.712728016078472137e-04,-4.607051610946655273e-03,1.348813239019364119e-04,1.424416899681091309e-03,-2.303194050909951329e-04,2.276112698018550873e-02,-3.270090557634830475e-03,-2.638738136738538742e-03,2.192742004990577698e-02,-7.626137230545282364e-04,-4.324651323258876801e-03,-2.104091458022594452e-03,1.105178380385041237e-03,-8.351244032382965088e-04,3.108715079724788666e-02,4.288916825316846371e-04,1.749461051076650620e-03,-6.108474335633218288e-04,-3.753879340365529060e-03,1.588813611306250095e-03,-3.891518572345376015e-04,6.958794547244906425e-04,8.203924633562564850e-03,1.177716112579219043e-04,-4.539308138191699982e-03,1.628751307725906372e-02,2.198665169999003410e-03,-2.747287042438983917e-03,1.695391489192843437e-03,1.193642499856650829e-03,-1.802379614673554897e-03,-3.122299443930387497e-03
56,-7.614670175826177001e-05,-3.075196407735347748e-03,2.825519535690546036e-03,3.106999443843960762e-03,1.545466599054634571e-03,-4.958761564921587706e-05,-2.175064291805028915e-03,2.734276093542575836e-02,-2.884892455767840147e-04,2.552106976509094238e-03,1.421576453140005469e-04,3.828050568699836731e-03,-2.681775949895381927e-04,1.697220653295516968e-02,-2.946998458355665207e-03,-9.233361110091209412e-03,3.479378530755639076e-03,2.695892006158828735e-03,6.318868254311382771e-04,-8.287024102173745632e-04,-9.196148021146655083e-04,2.884209970943629742e-04,2.481668815016746521e-02,1.111532445065677166e-03,-2.138108975486829877e-04,3.201680738129653037e-05,-1.110219396650791168e-03,-1.530675101093947887e-03,1.296851201914250851e-03,1.653993036597967148e-03,1.354380394332110882e-03,2.087518339976668358e-03,1.045351600623689592e-04,-1.540069840848445892e-02,-1.369793317280709743e-04,-2.136944560334086418e-03,-5.679534297087229788e-05,-2.843265421688556671e-03,6.204462843015789986e-04,1.415963633917272091e-03
57,-2.840888337232172489e-04,9.442970040254294872e-04,7.204583380371332169e-04,7.818944868631660938e-04,6.030566510162316263e-05,9.547044755890965462e-04,2.053508214885368943e-04,1.954923570156097412e-02,-7.485963287763297558e-04,1.871170243248343468e-03,-2.599989995360374451e-03,9.226363617926836014e-04,-2.597914543002843857e-03,2.837604656815528870e-02,2.835438586771488190e-03,-2.403344772756099701e-02,-1.504144747741520405e-03,-4.288228519726544619e-04,-2.565579256042838097e-03,-4.098393023014068604e-03,4.429463006090372801e-04,-7.519574719481170177e-04,1.873984187841415405e-02,-4.685617750510573387e-04,-2.134487003786489367e-04,-1.071958569809794426e-03,-8.270191610790789127e-04,-2.036642050370573997e-03,7.507352711400017142e-05,1.330339931882917881e-03,-2.772554056718945503e-03,-2.727171871811151505e-03,-2.084179315716028214e-03,-3.402752568945288658e-03,-5.750504788011312485e-04,3.118564840406179428e-03,1.642623101361095905e-05,6.883655441924929619e-04,-1.339664304396137595e-04,-3.776225494220852852e-03
58,-2.726001432165503502e-03,-2.332672942429780960e-03,2.620883984491229057e-03,8.230688763433136046e-06,-2.100677695125341415e-03,1.285081030800938606e-03,-1.750108785927295685e-03,1.204138528555631638e-02,-5.844457191415131092e-04,-1.288583589484915137e-04,2.667840453796088696e-04,-2.571670571342110634e-03,-9.682955569587647915e-04,2.818610891699790955e-02,-1.428031479008495808e-03,-1.181938778609037399e-02,1.223978493362665176e-02,3.005066537298262119e-04,-7.581534009659662843e-05,2.226336946478113532e-04,-4.563509355648420751e-05,-8.865403360687196255e-04,2.586354687809944153e-02,-1.748961280100047588e-03,3.018215997144579887e-03,1.221096143126487732e-03,2.104739192873239517e-03,8.225130732171237469e-04,1.499761245213449001e-03,-1.647695782594382763e-03,-4.148771986365318298e-03,-1.837560790590941906e-03,-2.198144793510437012e-04,1.413957215845584869e-02,-2.673194394446909428e-04,-1.301393960602581501e-03,2.138072857633233070e-03,1.198640558868646622e-03,2.004352398216724396e-03,2.478752052411437035e-03
59,-2.927219960838556290e-03,-1.882203388959169388e-03,-2.105720574036240578e-03,-1.194511773064732552e-03,2.733434550464153290e-03,1.044448232278227806e-03,5.610772059299051762e-04,-8.153493981808423996e-04,5.186988855712115765e-04,7.696230313740670681e-04,-5.516757955774664879e-04,2.552910300437361002e-04,2.571620512753725052e-03,1.766401529312133789e-02,-4.239698871970176697e-03,-3.821161808446049690e-03,2.726283669471740723e-02,3.850703127682209015e-03,2.380946098128333688e-04,1.877804897958412766e-04,-2.981547731906175613e-03,7.869019755162298679e-04,3.045429103076457977e-02,-4.850141413044184446e-04,1.833815942518413067e-03,3.087170189246535301e-03,-2.877510618418455124e-03,-4.438511314219795167e-05,-2.640329068526625633e-03,-2.469568746164441109e-03,6.080688443034887314e-03,-8.179311407729983330e-04,-3.094084095209836960e-03,7.405731361359357834e-03,6.585606024600565434e-04,-1.696356106549501419e-03,2.835585968568921089e-03,-3.946355544030666351e-03,1.753922202624380589e-03,9.927221108227968216e-04
60,1.372496131807565689e-03,-9.733737097121775150e-04,-6.587673560716211796e-04,-4.700703429989516735e-04,-1.671270467340946198e-03,-1.600821386091411114e-03,1.928194542415440083e-03,-3.597721690312027931e-03,-2.357206773012876511e-03,1.775574288330972195e-03,-1.166357425972819328e-03,-4.226536839269101620e-04,8.801393560133874416e-04,9.106790646910667419e-03,2.556293969973921776e-03,-1.723627559840679169e-02,3.023572638630867004e-02,-2.956430893391370773e-03,1.101143192499876022e-03,-7.916411850601434708e-04,1.591371488757431507e-03,1.789335859939455986e-03,4.497034102678298950e-02,1.186144421808421612e-03,-1.678382628597319126e-03,1.671741018071770668e-03,1.073097591870464385e-04,-8.838321082293987274e-04,2.368995919823646545e-03,-1.458474085666239262e-03,-9.662202559411525726e-03,-3.619250201154500246e-04,-5.619837902486324310e-04,-2.669869922101497650e-02,6.376663804985582829e-04,9.951333049684762955e-04,-9.396661771461367607e-04,-6.622697110287845135e-04,-2.155448775738477707e-03,-1.554246875457465649e-03
61,-1.448684721253812313e-03,-2.146944607375189662e-04,-2.984421444125473499e-04,1.231144065968692303e-03,-3.041781717911362648e-03,1.383736613206565380e-03,1.083409879356622696e-04,1.089411322027444839e-02,1.622625277377665043e-04,1.531039131805300713e-03,4.494076129049062729e-03,1.004712423309683800e-03,8.271673577837646008e-04,8.925062604248523712e-03,3.852604713756591082e-04,-6.845359690487384796e-03,2.507975883781909943e-02,-2.129020635038614273e-03,1.555951428599655628e-03,5.294393049553036690e-04,-8.892947225831449032e-04,-2.798086032271385193e-03,1.062986440956592560e-02,-2.338320715352892876e-03,1.619205228053033352e-03,1.629231148399412632e-03,1.220943871885538101e-03,6.347435992211103439e-04,7.210026960819959641e-04,-9.563373751007020473e-04,1.998531632125377655e-02,-2.789614954963326454e-03,-2.033343480434268713e-04,3.121072892099618912e-03,-8.323884103447198868e-04,-2.111652633175253868e-03,2.236586995422840118e-03,-6.152560672489926219e-05,-2.501012058928608894e-03,-1.925205113366246223e-03
62,1.452121534384787083e-03,-5.009867600165307522e-04,3.256752854213118553e-03,-1.554882735945284367e-03,1.457075122743844986e-03,2.382555743679404259e-03,-1.782584004104137421e-03,-1.878886832855641842e-03,-2.437917864881455898e-04,-2.189589431509375572e-03,-3.962408751249313354e-03,-2.666921121999621391e-03,-3.750171745195984840e-04,2.157123759388923645e-02,-1.522267586551606655e-03,-1.388274691998958588e-02,4.020511638373136520e-03,1.536215539090335369e-03,-1.932714949361979961e-03,-2.717855852097272873e-03,3.847027430310845375e-03,2.262203488498926163e-03,2.715638093650341034e-02,-1.575442496687173843e-03,-1.009896397590637207e-03,7.785276393406093121e-04,-3.965871583204716444e-04,7.970150909386575222e-04,1.393426326103508472e-03,3.242186212446540594e-04,-1.631438732147216797e-02,4.500101495068520308e-04,2.975915791466832161e-03,-1.010638102889060974e-02,2.088693901896476746e-03,2.882751636207103729e-03,2.614482946228235960e-04,1.590957632288336754e-03,7.458556792698800564e-04,-1.401216723024845123e-03
63,-1.803255872800946236e-03,6.812922656536102295e-04,-3.552930429577827454e-03,2.456145593896508217e-04,8.972376235760748386e-05,5.874516791664063931e-04,-3.342551412060856819e-03,1.096602063626050949e-02,-4.125578328967094421e-03,1.667386619374155998e-03,3.028580453246831894e-03,-1.639436814002692699e-03,-1.017922651953995228e-03,1.446638908237218857e-02,-2.173624001443386078e-03,-2.820758707821369171e-02,2.581434324383735657e-02,-1.570530701428651810e-03,-2.378526842221617699e-03,3.350620856508612633e-03,-3.527173248585313559e-04,3.104311763308942318e-04,3.253335133194923401e-02,-1.884081400930881500e-03,7.771041127853095531e-04,1.299877534620463848e-03,2.983896061778068542e-03,-1.924490905366837978e-03,-1.565862912684679031e-03,7.226600428111851215e-05,-1.028316468000411987e-02,1.128695323131978512e-03,1.908089616335928440e-03,1.583610661327838898e-02,-7.431964040733873844e-04,1.807696186006069183e-03,-1.808108761906623840e-03,-2.910838229581713676e-04,-2.446062630042433739e-03,1.379701890982687473e-03
64,2.464261837303638458e-03,2.441167598590254784e-03,1.888208207674324512e-03,-2.203334122896194458e-03,-4.371095565147697926e-05,-3.754018052859464660e-06,2.940753940492868423e-03,1.945808343589305878e-02,-4.694546223618090153e-04,2.065169392153620720e-03,2.443329722154885530e-04,5.065961158834397793e-05,-1.316844951361417770e-03,1.412759907543659210e-02,-1.440035062842071056e-03,-1.912228390574455261e-02,-1.067207567393779755e-02,2.041639294475317001e-03,2.394989365711808205e-03,5.915296496823430061e-04,-6.881697918288409710e-04,7.116760825738310814e-04,3.742760419845581055e-02,1.942575763678178191e-04,-2.761807991191744804e-03,-2.208926714956760406e-03,-2.694742986932396889e-03,3.350036218762397766e-03,-2.406690269708633423e-03,3.043479518964886665e-04,3.605164354667067528e-03,1.256290241144597530e-03,9.542946645524352789e-05,2.794259972870349884e-02,-1.325725897913798690e-04,-4.307783965487033129e-04,2.810040488839149475e-03,-6.413141381926834583e-04,2.622271713335067034e-04,-3.432576022532884963e-06
65,-3.355320543050765991e-03,7.783418986946344376e-04,-1.409754331689327955e-04,2.354216412641108036e-04,9.371351334266364574e-04,-1.870487234555184841e-03,2.203460549935698509e-03,1.103939861059188843e-02,6.927667418494820595e-04,-4.810073587577790022e-04,6.353514618240296841e-04,-2.691303612664341927e-03,-1.304490840993821621e-03,2.527889795601367950e-02,-1.346795237623155117e-03,-2.799271978437900543e-02,4.295291379094123840e-03,1.039773178490577266e-05,-1.110880053602159023e-03,-1.345688360743224621e-03,-4.099540878087282181e-03,1.852568966569378972e-04,2.954687178134918213e-02,1.295779016800224781e-03,-1.948144054040312767e-04,-1.488876412622630596e-03,7.969327270984649658e-04,7.896785391494631767e-04,3.676959313452243805e-03,-2.548454329371452332e-03,2.581376349553465843e-03,-1.655576401390135288e-03,1.954113598912954330e-03,-7.637262344360351562e-03,-2.309895498910918832e-04,-1.227514352649450302e-03,-2.975591924041509628e-03,-1.026577083393931389e-03,2.860639011487364769e-03,-3.175448160618543625e-03
66,1.165041467174887657e-03,4.889077390544116497e-04,1.382945571094751358e-03,-1.196904457174241543e-03,-1.315745757892727852e-03,1.673956401646137238e-03,8.156811236403882504e-05,-3.721811342984437943e-03,-1.792655442841351032e-03,1.645655953325331211e-03,-1.989021431654691696e-03,4.990175366401672363e-04,6.259031360968947411e-04,2.675265818834304810e-02,1.884997007437050343e-03,3.459498693700879812e-04,-6.385393440723419189e-03,4.607135488186031580e-04,-6.624985253438353539e-04,-1.018440932966768742e-03,-1.814445364288985729e-03,-1.126294257119297981e-03,3.277717530727386475e-02,-1.131298253312706947e-03,-6.126085063442587852e-04,-2.008361043408513069e-03,3.135355655103921890e-03,5.953998188488185406e-04,-2.289711032062768936e-03,6.575217121280729771e-04,-7.342631462961435318e-03,5.803664098493754864e-04,6.511452957056462765e-04,-9.474973194301128387e-03,9.447577176615595818e-04,5.127283511683344841e-04,2.840602537617087364e-03,7.108461577445268631e-04,1.641427807044237852e-04,-3.336388850584626198e-03
67,2.127682382706552744e-04,-3.495143319014459848e-04,3.179772989824414253e-03,2.587352879345417023e-03,1.323097734712064266e-03,-9.384294389747083187e-04,-1.547732856124639511e-03,-8.937722072005271912e-03,1.383796043228358030e-04,1.647671218961477280e-03,9.559961035847663879e-04,-1.645054901018738747e-03,-2.623113105073571205e-03,7.044328842312097549e-03,-1.103346119634807110e-03,-1.006572786718606949e-02,1.881974376738071442e-02,1.583469216711819172e-03,-4.029855772387236357e-04,2.210740698501467705e-03,-8.506957092322409153e-04,-4.078833735547959805e-04,4.492293298244476318e-02,3.987224772572517395e-05,-3.411296289414167404e-03,-2.011631149798631668e-03,-2.020756481215357780e-03,1.078345230780541897e-03,-2.381904632784426212e-04,-2.645269734784960747e-03,-7.490540388971567154e-03,-6.530404207296669483e-04,-1.408596988767385483e-03,1.106054615229368210e-02,-1.077521810657344759e-04,-3.843084909021854401e-03,-4.141680896282196045e-03,1.119791879318654537e-03,2.267015399411320686e-03,8.014906197786331177e-04
68,-2.141160657629370689e-03,-1.344624470220878720e-04,-1.690503908321261406e-03,-8.560157730244100094e-04,-3.891036612913012505e-03,1.764166372595354915e-04,1.966446434380486608e-04,9.223445318639278412e-03,4.479106428334489465e-05,-1.533729373477399349e-03,-1.970608253031969070e-03,-4.286179319024085999e-04,-1.510593574494123459e-03,-1.662631286308169365e-03,2.053337870165705681e-03,-1.173157710582017899e-02,3.226907923817634583e-02,-1.881259842775762081e-03,1.456219819374382496e-03,8.672269759699702263e-04,2.773019019514322281e-03,-5.734552978537976742e-04,1.648826338350772858e-02,1.462562126107513905e-03,-6.098404992371797562e-04,1.926296623423695564e-03,-7.352876709774136543e-04,-1.690135104581713676e-03,1.674733211984857917e-04,4.060030914843082428e-04,-1.438564620912075043e-02,-2.026650356128811836e-03,-1.383141352562233806e-04,2.810952812433242798e-02,6.747468723915517330e-04,1.105244737118482590e-03,-2.116897609084844589e-03,-7.843237835913896561e-04,-1.191345043480396271e-03,5.190087176742963493e-05
69,3.871873486787080765e-04,-1.538485084893181920e-04,-1.496281620347872376e-04,-7.207135204225778580e-04,7.201339467428624630e-04,2.296333899721503258e-03,-1.231273054145276546e-03,3.483293810859322548e-03,1.489657326601445675e-03,-1.192487077787518501e-03,-1.593253575265407562e-03,4.524141084402799606e-03,2.901211380958557129e-03,1.262699067592620850e-02,1.136662671342492104e-03,-1.693030260503292084e-02,1.202347222715616226e-02,-1.506098895333707333e-03,-3.382903523743152618e-03,-1.664823153987526894e-03,2.041786647168919444e-04,3.669738071039319038e-04,1.177662890404462814e-02,-1.409023534506559372e-03,-1.094680861569941044e-03,2.306937472894787788e-03,1.319683738984167576e-03,-1.677534659393131733e-03,-2.715301932767033577e-03,2.071306662401184440e-04,-1.870375126600265503e-02,7.709615165367722511e-04,1.629471778869628906e-03,9.247709531337022781e-04,6.260704249143600464e-04,-3.448150528129190207e-04,-2.447358099743723869e-03,2.330660121515393257e-03,-4.217829555273056030e-03,1.807479420676827431e-03
70,2.648851659614592791e-04,-1.250819070264697075e-03,2.874888479709625244e-03,2.078113029710948467e-04,-1.186145236715674400e-03,1.825657440349459648e-03,-1.541780424304306507e-03,5.943524651229381561e-03,-3.553023852873593569e-04,5.117847467772662640e-04,-1.296171103604137897e-04,4.053804092109203339e-03,-4.573029855237109587e-06,6.933953147381544113e-03,-1.215185766341164708e-04,-1.204155012965202332e-02,8.922807319322600961e-05,3.253863833379000425e-04,-4.956023622071370482e-05,1.145470072515308857e-03,-1.638157264096662402e-04,-1.071708509698510170e-03,2.379974909126758575e-02,6.800432456657290459e-04,1.462056883610785007e-03,-2.634861506521701813e-03,4.340316445450298488e-05,2.263796515762805939e-03,1.465858309529721737e-03,-2.122342819347977638e-03,6.681859493255615234e-03,-1.981606706976890564e-03,-6.047210627002641559e-05,1.287242118269205093e-02,-2.045797649770975113e-03,-1.371989725157618523e-03,7.698882836848497391e-04,-3.370478516444563866e-03,-1.312676933594048023e-03,-3.769191214814782143e-03
71,-1.268856693059206009e-03,6.652455194853246212e-04,-1.541838631965219975e-03,-1.334710279479622841e-03,-1.796792028471827507e-03,2.052932046353816986e-03,1.490458031184971333e-03,5.426837597042322159e-03,1.334678847342729568e-03,-4.014391015516594052e-05,9.771302575245499611e-04,1.113218953832983971e-03,1.289135077968239784e-03,-1.642277231439948082e-03,1.943209790624678135e-03,-1.794674433767795563e-03,-2.944750711321830750e-03,-8.557863184250891209e-04,-1.006807200610637665e-03,-3.983290807809680700e-04,9.332235204055905342e-04,2.474638866260647774e-03,2.672195434570312500e-02,-5.329296691343188286e-04,-1.616111840121448040e-03,3.077217843383550644e-03,2.876950195059180260e-03,-1.762549509294331074e-04,-9.014344541355967522e-04,-1.442775246687233448e-03,1.816265285015106201e-02,2.842636080458760262e-03,3.414728911593556404e-03,1.844681100919842720e-03,8.934938814491033554e-04,2.239736495539546013e-03,1.398588297888636589e-03,-1.442770357243716717e-03,2.898077014833688736e-03,2.602890832349658012e-03
72,-2.302456850884482265e-04,-2.400124212726950645e-03,1.817246433347463608e-03,1.201782142743468285e-03,-7.170969038270413876e-04,-1.720022060908377171e-03,2.779206028208136559e-03,1.608232595026493073e-02,1.754416734911501408e-03,-1.073585735866799951e-04,-2.221956383436918259e-03,-1.770642353221774101e-03,-7.906183600425720215e-05,-4.125646781176328659e-03,-3.346476238220930099e-03,-7.486026152037084103e-04,1.887865946628153324e-03,-6.325870635919272900e-04,4.609319439623504877e-04,-3.082730807363986969e-03,-3.753481723833829165e-04,-2.051303396001458168e-03,5.131841637194156647e-03,-8.728677639737725258e-04,1.507126376964151859e-03,7.978104404173791409e-04,-3.146358532831072807e-03,-1.983447000384330750e-03,1.209450187161564827e-03,4.674891533795744181e-04,-1.102632028050720692e-03,-1.145069138146936893e-03,-1.639251015149056911e-03,-1.531969197094440460e-02,-4.067203262820839882e-04,3.556859213858842850e-03,4.162234836257994175e-05,1.070310128852725029e-03,1.485711080022156239e-03,-3.324908611830323935e-04
73,2.483116695657372475e-03,2.211777755292132497e-04,-3.832605143543332815e-04,-1.194884302094578743e-03,-3.430173674132674932e-04,1.151725417003035545e-03,1.322127180173993111e-03,1.178817125037312508e-03,-1.668783719651401043e-03,1.690786157269030809e-04,3.913353139068931341e-04,3.276141360402107239e-03,-3.251420857850462198e-04,2.688369713723659515e-02,-1.285460079088807106e-03,-2.491251565515995026e-02,1.772154867649078369e-02,7.704501040279865265e-04,-6.825730088166892529e-04,-4.124595783650875092e-03,1.787404762580990791e-03,-2.185477409511804581e-03,3.231834247708320618e-02,-2.529148012399673462e-03,2.330620540305972099e-03,-9.561653132550418377e-05,-7.065875106491148472e-04,-1.207434455864131451e-03,1.867556478828191757e-03,2.200155518949031830e-03,-2.713217027485370636e-02,8.485473808832466602e-04,-1.958383945748209953e-03,-1.459596119821071625e-02,-1.822466612793505192e-03,1.980127068236470222e-03,3.995146471424959600e-05,-5.854158662259578705e-04,-4.355417098850011826e-03,-9.242231317330151796e-05
74,1.650370191782712936e-03,-4.329329240135848522e-04,-9.961795294657349586e-04,-3.279133234173059464e-04,-2.284707967191934586e-03,-1.458291080780327320e-03,-9.824826847761869431e-04,8.313619182445108891e-04,-2.222623676061630249e-03,2.666437532752752304e-03,-2.100296987919136882e-04,2.935782074928283691e-03,5.480952677316963673e-04,2.565825171768665314e-02,2.653600182384252548e-03,-7.130244630388915539e-04,7.257143501192331314e-03,1.851914799772202969e-03,1.646077580517157912e-04,-1.861671218648552895e-03,2.310163108631968498e-03,-1.336008775979280472e-03,3.013057075440883636e-02,2.484487136825919151e-03,-3.301010234281420708e-03,-2.569110132753849030e-03,7.281114230863749981e-04,2.228257013484835625e-03,-3.399688052013516426e-03,1.062591793015599251e-03,4.782828502357006073e-03,2.756838803179562092e-04,-1.224097795784473419e-03,3.582024574279785156e-02,1.237447489984333515e-03,2.387417043792083859e-05,-3.393023507669568062e-03,-2.521543647162616253e-04,3.035371890291571617e-03,1.768211484886705875e-03
75,-5.111942533403635025e-03,3.703550901263952255e-03,3.953880164772272110e-03,1.143386689363978803e-04,-4.156639799475669861e-03,2.769255370367318392e-04,-1.865056459791958332e-03,5.457350052893161774e-03,-2.219851157860830426e-04,-1.651841012062504888e-04,1.271857065148651600e-03,4.419284960022196174e-05,2.484333235770463943e-03,3.476219251751899719e-02,-3.284789156168699265e-03,-3.802315890789031982e-02,1.036376785486936569e-02,3.654501051642000675e-04,3.620198986027389765e-04,-1.449019648134708405e-03,1.078059431165456772e-04,1.623762771487236023e-03,1.914784125983715057e-02,-1.669873308856040239e-04,-1.717478269711136818e-03,-1.791610848158597946e-04,-9.314485359936952591e-04,-2.418218879029154778e-03,-7.662438438273966312e-04,-3.854156471788883209e-03,5.445935297757387161e-03,5.445107817649841309e-04,-1.129816286265850067e-03,-7.247480563819408417e-03,-2.329653827473521233e-03,3.667247714474797249e-03,-1.957353670150041580e-03,1.759946928359568119e-03,-3.817307995632290840e-03,-7.006002124398946762e-04
76,7.528736605308949947e-04,-1.289228559471666813e-03,9.244653047062456608e-04,1.816444098949432373e-03,1.190653070807456970e-03,4.088132991455495358e-04,1.191571005620062351e-03,-8.687430527061223984e-04,-8.733602007851004601e-04,2.123340731486678123e-03,5.991182988509535789e-04,-2.401456236839294434e-03,1.809244975447654724e-03,2.449984662234783173e-02,1.712236902676522732e-03,2.326139947399497032e-03,-2.180527662858366966e-03,7.927966071292757988e-04,1.797466538846492767e-03,1.710190903395414352e-03,8.329601259902119637e-04,-1.823315513320267200e-03,2.923344075679779053e-02,2.406906336545944214e-03,-4.079783393535763025e-04,-9.708404104458168149e-05,-4.938891379424603656e-06,-8.243307820521295071e-05,-1.213877927511930466e-03,-2.474064007401466370e-03,1.816086005419492722e-04,-9.886851767078042030e-04,-4.601944237947463989e-04,1.907502533867955208e-03,3.704665694385766983e-03,-3.356436500325798988e-03,2.830531215295195580e-03,-1.240648911334574223e-03,1.251003355719149113e-03,-1.101303379982709885e-03
77,1.774078817106783390e-03,-2.174406312406063080e-03,-3.392871236428618431e-03,1.304396544583141804e-03,1.909898128360509872e-03,1.162996559287421405e-04,-4.343154374510049820e-03,1.101145800203084946e-02,-1.623629068490117788e-04,9.359988034702837467e-04,1.647198339924216270e-03,6.785285659134387970e-04,1.682893343968316913e-05,1.399677246809005737e-02,1.880428055301308632e-03,5.007432773709297180e-03,-4.165121819823980331e-03,-5.160926957614719868e-04,-8.556100074201822281e-04,-7.933583692647516727e-04,-1.105982344597578049e-03,2.459540031850337982e-03,2.517859637737274170e-02,2.247108146548271179e-03,2.570090116932988167e-03,3.702382324263453484e-03,3.545113373547792435e-03,-5.520523991435766220e-04,2.546180970966815948e-03,-2.064921427518129349e-03,3.951784688979387283e-03,-1.380500500090420246e-03,-2.092160750180482864e-03,3.118393011391162872e-03,-1.062283408828079700e-03,-1.477482379414141178e-03,-1.082287635654211044e-03,-1.455034129321575165e-03,-3.106452641077339649e-05,-6.013926467858254910e-04
78,1.721371954772621393e-04,-6.935060373507440090e-04,-3.585549769923090935e-03,2.207252429798245430e-03,-6.246793200261890888e-04,-2.384283114224672318e-03,-1.530321082100272179e-03,3.266856074333190918e-02,2.318246290087699890e-03,-9.144127834588289261e-04,8.823800599202513695e-04,1.704433583654463291e-03,-1.252673333510756493e-03,2.021380327641963959e-02,6.111360271461308002e-04,-5.176839884370565414e-03,5.703404080122709274e-03,-1.011250540614128113e-03,-1.310752937570214272e-03,-8.463641861453652382e-04,-3.445942420512437820e-04,8.562707807868719101e-04,3.384548425674438477e-02,2.817817032337188721e-03,1.303465687669813633e-04,1.449326984584331512e-03,1.025303499773144722e-03,2.358880446990951896e-04,5.894309142604470253e-04,6.571642006747424603e-04,-7.192804943770170212e-03,7.783726905472576618e-04,-2.148137427866458893e-03,-1.799398101866245270e-02,1.563597121275961399e-03,-5.832809256389737129e-04,-6.026405608281493187e-04,2.478158567100763321e-04,2.847426803782582283e-04,1.650531048653647304e-04
79,-2.352176379645243287e-04,6.215880857780575752e-04,-1.909347018226981163e-03,1.026124577037990093e-03,-2.536344109103083611e-03,-1.210661837831139565e-03,-1.236225944012403488e-03,1.985195279121398926e-02,-1.965168776223435998e-04,5.631299572996795177e-04,1.257250900380313396e-03,-1.341335126198828220e-03,1.337087131105363369e-03,8.820747956633567810e-03,-2.626677509397268295e-03,4.178353585302829742e-03,1.498072315007448196e-02,-1.026741927489638329e-03,-6.202415097504854202e-04,-3.047702193725854158e-04,6.771890912204980850e-04,-1.238046679645776749e-03,3.298167139291763306e-02,1.509502180851995945e-04,9.998359018936753273e-04,-7.958306814543902874e-04,-8.224116754718124866e-04,7.026292150840163231e-04,7.221374544315040112e-04,2.541430003475397825e-04,-1.125522423535585403e-02,-1.468321890570223331e-03,-8.431611786363646388e-05,2.290936745703220367e-02,-2.280133543536067009e-03,-5.488826427608728409e-04,-1.555615890538319945e-04,4.568700212985277176e-03,-8.435948402620851994e-04,-1.669418561505153775e-04
80,8.931094198487699032e-04,1.389213954098522663e-03,-5.042697302997112274e-04,1.699682441540062428e-03,1.628261525183916092e-03,-1.615783665329217911e-03,3.180215426255017519e-04,1.298853848129510880e-02,5.908024613745510578e-04,5.608041537925601006e-04,-7.793241093168035150e-05,-2.642441075295209885e-03,-9.899213910102844238e-04,1.939690113067626953e-02,3.562263154890388250e-04,-1.316792145371437073e-02,-4.002056084573268890e-03,3.432661062106490135e-03,-1.249596389243379235e-04,-5.347997648641467094e-04,-2.195118926465511322e-03,1.428110292181372643e-03,3.778531774878501892e-02,8.475258946418762207e-04,-9.361415868625044823e-04,6.801397539675235748e-04,-8.158964919857680798e-04,-1.158937695436179638e-03,9.884660830721259117e-04,7.212116615846753120e-04,-2.070624753832817078e-02,2.198410220444202423e-05,-1.601191470399498940e-03,-1.448634546250104904e-02,3.331213956698775291e-03,-1.369837322272360325e-03,7.808221562299877405e-05,8.911768236430361867e-05,1.603907090611755848e-03,-2.842078451067209244e-03
81,-2.376757562160491943e-03,-1.060176640748977661e-03,8.057162631303071976e-04,-1.696774503216147423e-03,-7.883519283495843410e-04,4.966175183653831482e-03,9.424137533642351627e-04,8.430012501776218414e-03,1.149512128904461861e-03,4.766289202962070704e-04,4.825590876862406731e-04,-2.593151992186903954e-03,-4.879447806160897017e-04,6.721517071127891541e-03,2.769742626696825027e-03,6.344465073198080063e-03,2.266209758818149567e-02,1.483512111008167267e-03,6.453414098359644413e-04,3.349814331158995628e-03,1.077626831829547882e-03,-4.823070019483566284e-03,2.661304734647274017e-02,-2.616560552269220352e-03,3.713771700859069824e-03,-5.489983595907688141e-04,2.301343018189072609e-03,2.045748755335807800e-03,2.544338058214634657e-04,-2.182078780606389046e-03,7.046938990242779255e-04,8.177631534636020660e-04,8.139929850585758686e-04,-1.178942341357469559e-02,3.632484935224056244e-03,-1.244088984094560146e-03,2.741503703873604536e-04,-8.862333488650619984e-04,4.536866676062345505e-03,-1.485721440985798836e-03
82,-2.758185612037777901e-03,4.794307984411716461e-03,3.134638536721467972e-03,-1.972575206309556961e-03,2.013587363762781024e-04,-7.880455232225358486e-04,-5.279891192913055420e-04,1.073858886957168579e-02,-1.574047608301043510e-03,3.604591358453035355e-03,1.394032587995752692e-04,-1.408157637342810631e-03,1.757694873958826065e-03,-2.141035627573728561e-03,-8.187320199795067310e-04,-4.692507442086935043e-03,1.246582251042127609e-02,-2.226406009867787361e-03,7.205796428024768829e-04,-2.113119931891560555e-03,-3.566438681446015835e-05,-1.511472277343273163e-03,1.374204643070697784e-02,1.945121446624398232e-03,9.489638032391667366e-04,-1.480413629906252027e-04,-7.213917560875415802e-04,3.818566037807613611e-04,2.238239394500851631e-04,-3.293926129117608070e-03,4.011348821222782135e-03,-1.412037876434624195e-03,-2.769857819657772779e-04,-1.440246962010860443e-02,1.630148268304765224e-03,-1.413756283000111580e-03,-5.269102402962744236e-04,1.323590055108070374e-03,-1.296236296184360981e-03,-1.264030579477548599e-03
83,-2.123689977452158928e-03,-3.342110896483063698e-03,-1.171525218524038792e-03,7.647111197002232075e-04,2.188171027228236198e-03,-2.830866724252700806e-04,-1.842070021666586399e-03,1.870113052427768707e-02,-1.903199823573231697e-03,5.450507742352783680e-04,4.058921767864376307e-04,-1.782977604307234287e-03,-6.254539475776255131e-04,4.318885970860719681e-03,1.786525128409266472e-03,-3.387798322364687920e-03,7.507152040489017963e-04,-1.437069848179817200e-03,2.146768849343061447e-03,1.818789751268923283e-03,-1.427623792551457882e-03,-1.590243889950215816e-03,1.752052083611488342e-02,-8.549165795557200909e-04,9.735421044752001762e-04,4.701941797975450754e-04,-1.323295437032356858e-04,-2.262090798467397690e-03,2.364903455600142479e-03,-2.897565136663615704e-04,3.901241347193717957e-03,1.848808722570538521e-03,2.889029274228960276e-04,5.876497831195592880e-03,-2.767020487226545811e-04,2.040113788098096848e-03,1.662589842453598976e-03,1.129412994487211108e-04,-8.012759499251842499e-04,-1.163118053227663040e-03
84,9.410753264091908932e-04,3.705580893438309431e-04,-2.577505540102720261e-03,-7.431051926687359810e-04,1.024622353725135326e-03,-3.704832401126623154e-03,2.212701598182320595e-03,2.009216696023941040e-02,-1.055287313647568226e-03,-1.383592607453465462e-04,-1.495288568548858166e-03,1.581114367581903934e-03,1.513413619250059128e-03,2.173685282468795776e-02,-1.679336419329047203e-03,-3.284216299653053284e-02,1.412606425583362579e-02,2.284836722537875175e-03,1.807798747904598713e-03,-2.940057311207056046e-03,6.740057724528014660e-04,4.926479305140674114e-04,1.574050821363925934e-02,4.988968838006258011e-03,-2.915059216320514679e-03,-1.079992507584393024e-03,-2.531906357035040855e-03,9.946669888449832797e-05,2.302723471075296402e-03,2.008345181820914149e-04,2.755799796432256699e-03,2.253900282084941864e-03,2.337191719561815262e-03,2.577567286789417267e-02,-2.549967262893915176e-03,-2.197302412241697311e-03,-4.123963881283998489e-03,-4.800533642992377281e-04,8.537858375348150730e-04,2.414038637652993202e-03
85,-3.067814279347658157e-03,-3.768771712202578783e-04,-1.009658211842179298e-03,-1.232955022715032101e-03,1.284646103158593178e-03,8.738271426409482956e-04,9.620547643862664700e-05,2.284043282270431519e-02,4.616641672328114510e-04,1.789105474017560482e-03,2.529645338654518127e-03,-2.212366787716746330e-03,2.021428081206977367e-04,8.084665983915328979e-03,1.847344101406633854e-03,1.196267269551753998e-02,2.366663143038749695e-02,-2.487728837877511978e-03,9.832616196945309639e-04,2.507625846192240715e-03,2.482829149812459946e-03,4.853869613725692034e-04,1.623368263244628906e-02,6.508124060928821564e-04,3.829993307590484619e-03,1.576256938278675079e-03,-1.252418733201920986e-04,-5.438075168058276176e-04,-8.825068362057209015e-04,-2.368828281760215759e-03,9.359377436339855194e-03,-7.185159483924508095e-04,-1.063261297531425953e-03,-4.846164491027593613e-03,1.481293933466076851e-03,-2.371337614022195339e-04,-2.357099583605304360e-04,8.979517733678221703e-04,-1.261974684894084930e-03,3.670497098937630653e-03
86,6.143900100141763687e-04,-1.144715235568583012e-03,-9.139530593529343605e-04,-7.691410719417035580e-04,4.483012598939239979e-04,1.751701784087345004e-04,1.810225658118724823e-03,4.658356774598360062e-03,-1.420185319148004055e-03,-3.260512836277484894e-03,1.213783616549335420e-04,1.552503672428429127e-04,2.704468206502497196e-04,1.797987148165702820e-03,2.591999014839529991e-03,-2.817950211465358734e-02,2.508466318249702454e-02,2.685721265152096748e-04,1.953204395249485970e-03,-4.532198945526033640e-04,9.325214778073132038e-04,-4.778929054737091064e-03,1.336823496967554092e-02,-1.378254732117056847e-03,2.974890870973467827e-03,5.044270073994994164e-04,-4.163667617831379175e-04,1.019406132400035858e-03,-5.481254309415817261e-03,6.102208280935883522e-04,1.477255951613187790e-02,3.050456871278584003e-04,3.120113164186477661e-03,-1.462734886445105076e-03,-3.276358183939009905e-04,2.577623119577765465e-03,2.284371526911854744e-03,1.259818789549171925e-03,3.269198583438992500e-03,5.948544130660593510e-04
87,2.421857789158821106e-03,-1.814107294194400311e-03,1.106172334402799606e-03,-1.368772587738931179e-03,-1.682018861174583435e-03,1.310164458118379116e-03,6.656073383055627346e-04,7.134783081710338593e-03,1.757719110173638910e-05,-9.955934947356581688e-04,-1.189775532111525536e-03,1.081157010048627853e-03,4.951448063366115093e-04,3.269761428236961365e-02,2.495399909093976021e-03,2.570067299529910088e-03,1.412995043210685253e-03,-5.500856059370562434e-05,-1.821191253839060664e-04,1.109675155021250248e-03,-1.981693058041855693e-04,-4.847333184443414211e-04,2.090349979698657990e-02,3.739071253221482038e-04,1.717649865895509720e-03,-1.238866010680794716e-03,1.555983093567192554e-03,-2.058493439108133316e-03,3.582802135497331619e-03,-4.599776293616741896e-04,-2.386189810931682587e-02,9.859030833467841148e-04,-1.276297261938452721e-03,3.670308971777558327e-03,1.803129096515476704e-03,-6.439263961510732770e-05,-3.668177232611924410e-04,1.299640396609902382e-03,-5.310127977281808853e-03,-3.827989858109503984e-04
88,-6.718756631016731262e-04,-2.328059170395135880e-03,1.660849666222929955e-03,-1.780463964678347111e-03,3.110779216513037682e-04,4.633550706785172224e-04,8.715531439520418644e-04,4.150619730353355408e-03,-4.498442285694181919e-04,-4.831586265936493874e-04,3.055223496630787849e-03,-2.300390508025884628e-03,-2.141112694516777992e-03,1.349717844277620316e-02,-3.134307684376835823e-03,-7.229629438370466232e-03,2.586642093956470490e-02,-6.546546046592993662e-06,1.115529215894639492e-03,-1.082966555259190500e-04,-1.433580648154020309e-03,8.231110405176877975e-05,3.595620393753051758e-02,8.490516338497400284e-04,-4.639177059289067984e-04,2.458883216604590416e-03,1.542268320918083191e-03,1.781065075192600489e-04,-4.512082668952643871e-04,-1.755521981976926327e-03,2.474210457876324654e-03,8.511067135259509087e-04,-7.125877891667187214e-04,3.792919451370835304e-03,2.080995356664061546e-03,1.195751130580902100e-03,1.792914845282211900e-04,8.364889799850061536e-05,-1.053616520948708057e-03,4.993012407794594765e-04
89,-9.717469802126288414e-04,9.995837463065981865e-04,4.265378229320049286e-04,1.430112752132117748e-03,-1.167291891761124134e-03,9.068123472388833761e-05,-5.037983646616339684e-05,9.599460288882255554e-03,2.074367366731166840e-03,2.895065117627382278e-04,1.595164416357874870e-03,-2.786530822049826384e-04,-2.197010675445199013e-03,2.781932242214679718e-02,5.714493454433977604e-04,-2.493929862976074219e-02,2.111406624317169189e-02,-1.083770650438964367e-03,7.935297908261418343e-04,6.437525735236704350e-04,8.550902712158858776e-04,7.421752670779824257e-04,1.277713291347026825e-02,-3.942740295315161347e-05,-3.807379689533263445e-04,-2.057571895420551300e-03,-1.153482240624725819e-03,-2.031868323683738708e-03,1.986930379644036293e-03,-1.027729944325983524e-03,-3.481437265872955322e-02,-3.371275961399078369e-03,-4.172417975496500731e-04,-9.615700691938400269e-03,-1.765237771905958652e-03,2.365777501836419106e-03,2.476095221936702728e-03,1.371499150991439819e-03,8.239520830102264881e-04,7.254280499182641506e-04
90,1.999557483941316605e-03,-1.047245110385119915e-03,1.419243752025067806e-03,9.161478374153375626e-04,-2.572883677203208208e-04,8.886259165592491627e-04,1.199326594360172749e-03,1.476061251014471054e-02,2.688242588192224503e-03,1.348254852928221226e-03,-3.039456787519156933e-04,-3.206256369594484568e-04,-3.164121008012443781e-04,8.529221639037132263e-03,2.118780976161360741e-03,-2.031040377914905548e-02,1.406900770962238312e-02,-1.422523870132863522e-03,-2.038817619904875755e-03,7.850375368434470147e-06,-5.139309214428067207e-04,-3.773475182242691517e-04,1.892637647688388824e-02,1.135280472226440907e-03,-2.021355321630835533e-03,-1.441417145542800426e-03,3.964037023251876235e-05,-2.767135156318545341e-03,-8.777750190347433090e-04,-1.422806690243305638e-05,-2.108965255320072174e-02,-1.065226853825151920e-03,6.412661750800907612e-04,4.247999284416437149e-03,-2.867506118491292000e-03,7.805986679159104824e-04,-2.617974067106842995e-03,1.294202636927366257e-03,3.749401075765490532e-03,1.561913450132124126e-05
91,-4.106409905944019556e-04,-3.135791514068841934e-03,-8.975303499028086662e-04,3.000244498252868652e-03,-2.397999167442321777e-03,4.709975619334727526e-04,1.438733888790011406e-03,9.368568658828735352e-03,3.022246528416872025e-03,2.408302156254649162e-03,5.329888081178069115e-04,5.165218681213445961e-05,1.285563223063945770e-03,3.690958395600318909e-02,3.477055812254548073e-03,-3.150825947523117065e-02,8.447674103081226349e-03,4.003798239864408970e-04,5.062277778051793575e-04,-1.208073925226926804e-03,-1.012556720525026321e-03,4.404860665090382099e-04,1.922068931162357330e-02,6.248108111321926117e-04,-2.501664130249992013e-05,-6.130138062871992588e-04,3.217152261640876532e-04,-2.422102079435717314e-05,2.782172523438930511e-04,-2.937387209385633469e-03,1.773721724748611450e-02,6.892635137774050236e-04,1.718788524158298969e-03,-2.317353524267673492e-02,1.419430947862565517e-03,2.016450278460979462e-03,1.019480521790683270e-03,2.962166036013513803e-04,-1.101392437703907490e-03,-3.244479012209922075e-04
92,9.475311380811035633e-04,7.615637732669711113e-04,4.066979454364627600e-04,4.381461621960625052e-05,3.346239682286977768e-03,-3.636706154793500900e-03,1.002607052214443684e-03,1.138414628803730011e-02,8.027716539800167084e-04,-9.796158410608768463e-04,-1.975344493985176086e-03,-1.061879796907305717e-03,-1.195988501422107220e-03,2.884424477815628052e-02,-9.244538960047066212e-04,-4.805124772246927023e-04,8.076068013906478882e-03,-2.140496624633669853e-03,-6.289723678492009640e-04,-1.796848839148879051e-03,-4.506000317633152008e-03,6.305038114078342915e-04,5.073659121990203857e-02,2.007010480156168342e-04,-3.733484190888702869e-04,-1.353949890471994877e-03,8.419206278631463647e-05,2.402330050244927406e-03,5.186128692002967000e-05,2.051667077466845512e-03,2.305206842720508575e-02,7.700955611653625965e-04,-8.586217882111668587e-04,6.199050694704055786e-04,-1.538052107207477093e-03,-9.142464841715991497e-04,-3.193768206983804703e-03,-1.326464232988655567e-03,-2.468134043738245964e-04,-1.170056872069835663e-03
93,1.604767312528565526e-04,-1.683827373199164867e-03,-7.533017196692526340e-04,-3.551294794306159019e-04,1.939222216606140137e-03,9.237420163117349148e-04,-4.972280585207045078e-04,-3.894794033840298653e-03,7.558647776022553444e-04,-2.748974366113543510e-03,-1.333124382654204965e-04,5.201608291827142239e-04,1.787463115761056542e-04,2.243325486779212952e-02,-1.055824104696512222e-03,-1.477330457419157028e-02,3.223711159080266953e-03,1.474686432629823685e-03,-1.218668403453193605e-04,2.319346182048320770e-03,-1.778034027665853500e-03,-7.341761374846100807e-04,2.060747705399990082e-02,1.048539998009800911e-04,2.840614644810557365e-03,-1.085281488485634327e-03,-1.281674252822995186e-03,-1.406798721291124821e-03,4.906623624265193939e-03,-3.301336430013179779e-03,-2.374417847022414207e-03,1.328529557213187218e-03,2.902415508287958801e-05,9.703146293759346008e-03,4.861578636337071657e-04,2.337375888600945473e-03,1.055458211340010166e-03,-1.088153105229139328e-03,-3.158964449539780617e-03,2.742719603702425957e-03
94,4.666217602789402008e-03,7.034978480078279972e-04,-1.308235106989741325e-03,-6.283928523771464825e-04,-1.339573645964264870e-03,3.152085118927061558e-04,-1.643285737372934818e-03,-3.191065043210983276e-02,-1.716324361041188240e-03,1.717052306048572063e-03,-1.319795730523765087e-03,-1.390710123814642429e-03,-1.479664468206465244e-03,2.643976733088493347e-02,-1.233667571796104312e-04,-1.947727799415588379e-02,1.479044836014509201e-02,-1.267166226170957088e-03,-1.526249572634696960e-03,8.335949969477951527e-04,-2.723773010075092316e-03,-4.215444787405431271e-04,8.204619400203227997e-03,7.704953313805162907e-04,5.172576056793332100e-04,-2.243100607302039862e-04,1.768778893165290356e-03,-1.181694213300943375e-03,2.437332877889275551e-03,3.694992919918149710e-04,-9.242217987775802612e-03,3.615429624915122986e-03,2.444768557325005531e-03,6.178888026624917984e-03,-1.961849862709641457e-03,2.418659860268235207e-03,7.564788684248924255e-04,-2.263016300275921822e-03,-1.186102977953851223e-03,1.035818713717162609e-03
95,-1.161621185019612312e-03,-2.228942030342295766e-04,-8.357425394933670759e-05,-8.709856774657964706e-04,4.467429826036095619e-04,-1.726989052258431911e-03,-1.461866311728954315e-03,-8.605555631220340729e-03,-1.250510918907821178e-03,2.871227334253489971e-04,-1.753061194904148579e-03,-1.686186413280665874e-03,7.079518982209265232e-04,2.686448395252227783e-03,6.065136403776705265e-04,9.640537202358245850e-03,2.251582406461238861e-02,-9.819731349125504494e-04,-2.661453559994697571e-03,-7.323541212826967239e-04,1.893613953143358231e-03,-1.380552886985242367e-03,2.318856678903102875e-02,6.738196825608611107e-04,-7.950516883283853531e-04,2.850273856893181801e-03,-1.419416628777980804e-03,1.823178143240511417e-03,-1.015944406390190125e-03,1.174017437733709812e-03,-1.850607991218566895e-02,-1.762830535881221294e-03,-1.160701271146535873e-03,-1.787366904318332672e-02,1.847350504249334335e-03,-8.482990233460441232e-05,-3.961949551012367010e-04,8.258315501734614372e-04,-1.797733362764120102e-03,4.516188055276870728e-04
96,-2.545040566474199295e-03,-6.879392312839627266e-04,-1.671282079769298434e-04,1.532952534034848213e-03,-1.024586032144725323e-03,1.449895324185490608e-03,-4.985171835869550705e-04,5.571278743445873260e-03,7.251559873111546040e-05,-7.676666136831045151e-04,-1.897581154480576515e-03,-1.165472087450325489e-03,2.206815261160954833e-04,8.448513224720954895e-03,-2.962359460070729256e-03,1.271170843392610550e-02,2.897776477038860321e-02,5.263959756121039391e-04,-3.237125696614384651e-03,-3.802387509495019913e-03,5.278719472698867321e-04,8.398566860705614090e-04,1.074961666017770767e-02,1.396119361743330956e-03,-2.132364315912127495e-03,-3.852178808301687241e-03,8.337845210917294025e-04,3.689784789457917213e-04,-2.768282778561115265e-03,-2.722125791478902102e-04,-1.436952780932188034e-02,-3.478073282167315483e-03,2.966189822473097593e-05,1.324540656059980392e-02,-2.150357468053698540e-03,-3.854876384139060974e-03,1.104919007048010826e-03,1.363646879326552153e-04,1.704347901977598667e-03,-7.612434565089643002e-04
97,1.608969410881400108e-03,1.655691070482134819e-03,-1.563834608532488346e-03,2.828026190400123596e-04,8.683945052325725555e-04,6.650194991379976273e-04,-3.158270847052335739e-03,4.354081582278013229e-03,1.223556464537978172e-03,1.478514866903424263e-03,1.964126247912645340e-03,1.799256657250225544e-03,-3.425117582082748413e-03,8.772564120590686798e-03,2.805893309414386749e-03,-1.286892313510179520e-02,3.719229251146316528e-02,-2.085017913486808538e-04,-1.967820338904857635e-03,-2.098452765494585037e-03,7.704222225584089756e-04,-1.474390970543026924e-03,1.686983928084373474e-02,-1.567703555338084698e-03,-1.232128008268773556e-03,3.408367047086358070e-03,1.110066310502588749e-03,-5.460194312036037445e-03,-2.738763869274407625e-04,2.896909369155764580e-03,-1.788883469998836517e-02,2.035837853327393532e-03,9.700718510430306196e-05,-1.479737553745508194e-02,1.899752765893936157e-03,4.193737695459276438e-04,-1.115136547014117241e-03,3.277365118265151978e-03,-3.520481695886701345e-04,-2.102890051901340485e-03
98,-4.913219250738620758e-03,3.542911726981401443e-03,5.930267507210373878e-04,-6.636744365096092224e-04,1.981142268050462008e-04,-2.466856676619499922e-04,1.641732291318476200e-03,4.902523942291736603e-03,6.163274520076811314e-04,3.031539032235741615e-03,2.729418221861124039e-03,1.585741876624524593e-03,-1.241092919372022152e-03,2.302858792245388031e-02,-2.099609700962901115e-03,-3.062317520380020142e-02,2.592359110713005066e-02,2.850200282409787178e-03,-1.758426777087152004e-03,2.601900836452841759e-03,-1.108599244616925716e-03,-1.313670305535197258e-03,7.283159065991640091e-03,-7.774648838676512241e-05,2.079581608995795250e-04,2.962212543934583664e-03,3.551345551386475563e-03,2.167666098102927208e-03,2.107854234054684639e-03,4.728483327198773623e-04,-4.507686477154493332e-03,-1.741586602292954922e-03,-1.479131635278463364e-03,-1.964040100574493408e-02,-6.142276106402277946e-04,-3.965727053582668304e-03,2.772139618173241615e-03,-1.588666811585426331e-03,-1.909150974825024605e-03,-5.469095194712281227e-04
99,1.534790033474564552e-03,-4.717073403298854828e-03,1.844862359575927258e-03,1.062235023709945381e-04,-3.587474348023533821e-03,3.615157620515674353e-04,3.144065849483013153e-04,3.540477482602000237e-03,-9.710048907436430454e-04,1.020814757794141769e-03,-1.530954614281654358e-04,-3.969620156567543745e-04,1.963021000847220421e-03,1.822473481297492981e-02,3.557495540007948875e-03,9.148010984063148499e-03,-4.074133001267910004e-03,-2.458790317177772522e-03,-3.550092806108295918e-04,-2.911147428676486015e-03,1.803360646590590477e-03,-4.660865757614374161e-03,2.147018350660800934e-02,-2.804023679345846176e-03,-8.339687337866052985e-05,9.647815750213339925e-05,-2.268102951347827911e-03,1.307968166656792164e-03,-1.876685564639046788e-04,1.929141115397214890e-03,-1.983209513127803802e-03,1.561633194796741009e-03,-3.419190412387251854e-03,4.066697321832180023e-03,4.391603288240730762e-04,1.426611910574138165e-03,-2.804755233228206635e-03,-8.249829988926649094e-04,-3.942731709685176611e-04,1.636795699596405029e-03


==> data/mu_std.txt <==
epochs,c0,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21,c22,c23,c24,c25,c26,c27,c28,c29,c30,c31,c32,c33,c34,c35,c36,c37,c38,c39
0,5.876627564430236816e-01,7.130956649780273438e-01,6.154124736785888672e-01,7.423396706581115723e-01,6.183577179908752441e-01,7.403805255889892578e-01,6.496589779853820801e-01,7.287643551826477051e-01,8.303257226943969727e-01,6.402912735939025879e-01,5.615933537483215332e-01,6.511862874031066895e-01,6.299911141395568848e-01,7.396050095558166504e-01,5.797118544578552246e-01,7.884013652801513672e-01,8.171264529228210449e-01,6.043279767036437988e-01,6.671076416969299316e-01,7.237758040428161621e-01,5.802860260009765625e-01,5.682150125503540039e-01,5.847523808479309082e-01,7.933096289634704590e-01,6.820654273033142090e-01,5.366384387016296387e-01,6.739392280578613281e-01,6.207308173179626465e-01,6.363136172294616699e-01,6.742327213287353516e-01,7.012002468109130859e-01,7.280713915824890137e-01,6.918396353721618652e-01,1.058388233184814453e+00,5.999968051910400391e-01,5.919072031974792480e-01,6.489390134811401367e-01,6.044487953186035156e-01,6.987118721008300781e-01,6.879291534423828125e-01
1,6.124306917190551758e-01,5.152270197868347168e-01,5.050858855247497559e-01,4.916519820690155029e-01,1.080111384391784668e+00,5.678413510322570801e-01,6.107726097106933594e-01,7.964730858802795410e-01,5.791723132133483887e-01,5.198831558227539062e-01,5.801835060119628906e-01,4.981559216976165771e-01,6.074023246765136719e-01,8.904299139976501465e-01,5.697156190872192383e-01,6.326922774314880371e-01,1.060443758964538574e+00,6.446342468261718750e-01,6.573604941368103027e-01,5.212137699127197266e-01,4.880889356136322021e-01,5.410990715026855469e-01,1.311918139457702637e+00,6.027587056159973145e-01,6.481066346168518066e-01,5.409199595451354980e-01,5.663828849792480469e-01,5.595212578773498535e-01,5.714532732963562012e-01,5.381362438201904297e-01,6.031175255775451660e-01,5.824975371360778809e-01,5.280109643936157227e-01,7.735859751701354980e-01,6.261522173881530762e-01,5.678422451019287109e-01,5.442304611206054688e-01,4.966478347778320312e-01,6.231945753097534180e-01,7.429317831993103027e-01
2,5.895455479621887207e-01,5.148415565490722656e-01,5.714158415794372559e-01,4.784758388996124268e-01,7.845302224159240723e-01,6.279313564300537109e-01,7.603982090950012207e-01,7.297226190567016602e-01,6.019310951232910156e-01,6.199262142181396484e-01,5.167815089225769043e-01,4.891430437564849854e-01,6.941097974777221680e-01,9.130112528800964355e-01,6.352471709251403809e-01,9.098007678985595703e-01,1.552930831909179688e+00,6.270874142646789551e-01,4.910593628883361816e-01,5.020527243614196777e-01,4.601620733737945557e-01,5.511400699615478516e-01,1.682935118675231934e+00,5.417140126228332520e-01,5.924652218818664551e-01,5.719091296195983887e-01,4.679631888866424561e-01,7.479950785636901855e-01,4.843401014804840088e-01,5.209694504737854004e-01,5.920250415802001953e-01,6.645556688308715820e-01,5.545233488082885742e-01,8.365029692649841309e-01,5.276889204978942871e-01,6.493827700614929199e-01,5.796503424644470215e-01,5.553054213523864746e-01,7.824023962020874023e-01,5.818597674369812012e-01
3,6.424406766891479492e-01,5.551419258117675781e-01,5.637285709381103516e-01,4.988664984703063965e-01,7.643328905105590820e-01,7.972146868705749512e-01,6.359022259712219238e-01,9.788773059844970703e-01,5.761143565177917480e-01,7.039757966995239258e-01,5.076845884323120117e-01,5.270696282386779785e-01,6.916354298591613770e-01,1.546134352684020996e+00,5.250481963157653809e-01,1.478727936744689941e+00,1.613562464714050293e+00,5.631349682807922363e-01,5.352118611335754395e-01,6.674837470054626465e-01,5.617321133613586426e-01,5.161544084548950195e-01,1.632343530654907227e+00,5.431103706359863281e-01,6.636738181114196777e-01,5.791518092155456543e-01,5.429133772850036621e-01,6.219099164009094238e-01,5.544462203979492188e-01,5.421955585479736328e-01,6.695683002471923828e-01,5.541156530380249023e-01,5.361101031303405762e-01,1.000185608863830566e+00,5.092968344688415527e-01,6.281578540802001953e-01,5.692257881164550781e-01,5.360361337661743164e-01,7.146320343017578125e-01,5.631870627403259277e-01
4,4.488128721714019775e-01,4.716306328773498535e-01,4.713127315044403076e-01,4.227805435657501221e-01,5.115181803703308105e-01,5.714980959892272949e-01,4.756680428981781006e-01,1.384688496589660645e+00,4.456962645053863525e-01,5.190871953964233398e-01,4.903166890144348145e-01,4.394898712635040283e-01,5.130252242088317871e-01,1.519752502441406250e+00,4.193003475666046143e-01,1.527654409408569336e+00,1.511692166328430176e+00,4.603266417980194092e-01,4.469339251518249512e-01,4.483818113803863525e-01,3.762212693691253662e-01,4.094481170177459717e-01,1.495648264884948730e+00,4.888425469398498535e-01,4.525787532329559326e-01,4.190450608730316162e-01,3.968430757522583008e-01,4.045181572437286377e-01,3.902657628059387207e-01,5.065363049507141113e-01,5.436444878578186035e-01,4.174402654170989990e-01,4.013670384883880615e-01,8.982315659523010254e-01,4.195887744426727295e-01,4.079379141330718994e-01,4.798582196235656738e-01,4.031323492527008057e-01,4.248616397380828857e-01,4.721888899803161621e-01
5,4.321325123310089111e-01,5.070080161094665527e-01,4.644615054130554199e-01,4.038818180561065674e-01,4.059063494205474854e-01,4.359163045883178711e-01,4.093230962753295898e-01,1.352367043495178223e+00,4.093501567840576172e-01,3.835248649120330811e-01,4.723256230354309082e-01,4.389497935771942139e-01,4.736616313457489014e-01,1.411811113357543945e+00,4.580326676368713379e-01,1.419663548469543457e+00,1.447876930236816406e+00,4.292431473731994629e-01,3.860820233821868896e-01,4.088892340660095215e-01,3.823606073856353760e-01,3.526857793331146240e-01,1.392486214637756348e+00,4.980347454547882080e-01,4.110661745071411133e-01,4.205998778343200684e-01,3.709019720554351807e-01,4.357260465621948242e-01,3.880346119403839111e-01,4.983856379985809326e-01,6.416523456573486328e-01,4.232426285743713379e-01,4.840632379055023193e-01,8.441311120986938477e-01,4.130201637744903564e-01,3.851731121540069580e-01,4.782050848007202148e-01,3.774712681770324707e-01,3.669218719005584717e-01,4.532170891761779785e-01
6,4.017121195793151855e-01,5.116695761680603027e-01,4.692660272121429443e-01,3.316373229026794434e-01,3.204240500926971436e-01,4.215965867042541504e-01,3.998731970787048340e-01,1.284114122390747070e+00,3.940018117427825928e-01,3.542654812335968018e-01,4.336834251880645752e-01,4.065868854522705078e-01,3.958599865436553955e-01,1.327027440071105957e+00,3.714460432529449463e-01,1.338231921195983887e+00,1.402777671813964844e+00,3.994333744049072266e-01,3.532401025295257568e-01,3.689107894897460938e-01,3.718460798263549805e-01,3.505615293979644775e-01,1.314477086067199707e+00,4.174449443817138672e-01,3.525321185588836670e-01,3.913201391696929932e-01,3.545882105827331543e-01,4.048321545124053955e-01,3.496277928352355957e-01,4.041637182235717773e-01,8.420881032943725586e-01,4.354636371135711670e-01,4.398520886898040771e-01,8.552557826042175293e-01,3.499425947666168213e-01,3.717274367809295654e-01,4.318380355834960938e-01,4.104829430580139160e-01,3.803873658180236816e-01,4.225966632366180420e-01
7,3.329881429672241211e-01,3.899595439434051514e-01,3.046823740005493164e-01,2.727608084678649902e-01,2.678113281726837158e-01,3.283431828022003174e-01,2.894503474235534668e-01,1.220079421997070312e+00,3.197789192199707031e-01,2.546894550323486328e-01,3.043977618217468262e-01,2.661378383636474609e-01,2.825916111469268799e-01,1.268319606781005859e+00,2.606049776077270508e-01,1.256159543991088867e+00,1.319085717201232910e+00,3.116139471530914307e-01,2.714670002460479736e-01,2.787005305290222168e-01,2.498412281274795532e-01,2.659598290920257568e-01,1.271894812583923340e+00,3.125102221965789795e-01,2.646252810955047607e-01,2.624980509281158447e-01,2.662705481052398682e-01,2.870268523693084717e-01,2.675132155418395996e-01,2.920060455799102783e-01,9.800984263420104980e-01,2.852014005184173584e-01,2.939136922359466553e-01,8.217086791992187500e-01,2.512688934803009033e-01,2.751894295215606689e-01,3.230580687522888184e-01,2.790464758872985840e-01,2.820277512073516846e-01,3.139688968658447266e-01
8,3.576460480690002441e-01,3.395874202251434326e-01,2.847077548503875732e-01,2.468620538711547852e-01,2.535239458084106445e-01,3.099504709243774414e-01,2.705659270286560059e-01,1.165750741958618164e+00,2.891418635845184326e-01,2.289497852325439453e-01,2.620442807674407959e-01,2.379603683948516846e-01,2.578890919685363770e-01,1.224394798278808594e+00,2.532919645309448242e-01,1.198970198631286621e+00,1.253844738006591797e+00,2.768717408180236816e-01,2.434179633855819702e-01,2.474553436040878296e-01,2.209601551294326782e-01,2.334520220756530762e-01,1.243771314620971680e+00,2.769197225570678711e-01,2.280221432447433472e-01,2.349452972412109375e-01,2.355540543794631958e-01,2.552487850189208984e-01,2.360375374555587769e-01,2.461069971323013306e-01,1.101509571075439453e+00,2.570789754390716553e-01,2.495700865983963013e-01,8.576518893241882324e-01,2.340652942657470703e-01,2.478368729352951050e-01,2.843592762947082520e-01,2.452136725187301636e-01,2.596703469753265381e-01,2.773576378822326660e-01
9,3.064072132110595703e-01,3.214099407196044922e-01,2.662840783596038818e-01,2.302758842706680298e-01,2.751508653163909912e-01,2.942610383033752441e-01,2.691909670829772949e-01,1.166694998741149902e+00,2.964496314525604248e-01,2.307846546173095703e-01,2.318103015422821045e-01,2.496920078992843628e-01,2.605925500392913818e-01,1.208741784095764160e+00,2.365152090787887573e-01,1.167676687240600586e+00,1.227303147315979004e+00,2.623353004455566406e-01,3.089221119880676270e-01,2.536139786243438721e-01,2.344464063644409180e-01,2.294167429208755493e-01,1.221413373947143555e+00,2.762541770935058594e-01,2.482039630413055420e-01,2.295173704624176025e-01,2.327980250120162964e-01,2.342887967824935913e-01,2.255321443080902100e-01,2.618970870971679688e-01,1.151803851127624512e+00,2.463274002075195312e-01,2.851282060146331787e-01,1.116847515106201172e+00,2.099491506814956665e-01,2.447488009929656982e-01,2.890220582485198975e-01,2.520424425601959229e-01,2.459834069013595581e-01,2.595216333866119385e-01
10,2.801194489002227783e-01,3.242555260658264160e-01,2.674652040004730225e-01,2.900623381137847900e-01,3.596592843532562256e-01,3.240937888622283936e-01,2.791684865951538086e-01,1.183135747909545898e+00,3.535904884338378906e-01,2.277882546186447144e-01,2.104711979627609253e-01,2.844944000244140625e-01,2.545130550861358643e-01,1.209974884986877441e+00,2.807078957557678223e-01,1.173753619194030762e+00,1.212735533714294434e+00,2.770185172557830811e-01,3.119108676910400391e-01,2.682907879352569580e-01,2.344221919775009155e-01,2.495074868202209473e-01,1.242705941200256348e+00,2.661088109016418457e-01,2.526384890079498291e-01,2.860822975635528564e-01,2.469829469919204712e-01,2.329455465078353882e-01,2.290272265672683716e-01,2.661570906639099121e-01,1.146865963935852051e+00,2.522934377193450928e-01,2.725564539432525635e-01,1.101393818855285645e+00,2.095357626676559448e-01,2.369859963655471802e-01,3.470342755317687988e-01,2.721994221210479736e-01,2.707595527172088623e-01,2.760962545871734619e-01
11,1.945188492536544800e-01,2.294874489307403564e-01,2.068347930908203125e-01,1.899248659610748291e-01,2.080754935741424561e-01,2.438490390777587891e-01,2.187489122152328491e-01,1.146047949790954590e+00,2.406913340091705322e-01,1.837592273950576782e-01,1.698492318391799927e-01,2.169981151819229126e-01,2.014011144638061523e-01,1.186023950576782227e+00,1.726266443729400635e-01,1.152513504028320312e+00,1.200969099998474121e+00,2.046727091073989868e-01,1.978524178266525269e-01,1.947468519210815430e-01,1.653473079204559326e-01,1.789303719997406006e-01,1.211623907089233398e+00,2.147585302591323853e-01,1.790297329425811768e-01,1.938112378120422363e-01,1.716619879007339478e-01,1.838541030883789062e-01,1.782388091087341309e-01,1.933804005384445190e-01,1.118453383445739746e+00,2.002025544643402100e-01,1.933890134096145630e-01,1.134711980819702148e+00,1.681770235300064087e-01,1.780400127172470093e-01,2.079735696315765381e-01,2.044017016887664795e-01,1.926860511302947998e-01,2.007014155387878418e-01
12,1.727942824363708496e-01,2.034566551446914673e-01,1.728512346744537354e-01,1.654470115900039673e-01,1.785514652729034424e-01,2.134953290224075317e-01,1.960047930479049683e-01,1.142690539360046387e+00,2.126243710517883301e-01,1.567933559417724609e-01,1.527952104806900024e-01,1.888915151357650757e-01,1.778627783060073853e-01,1.182306766510009766e+00,1.548706144094467163e-01,1.139032840728759766e+00,1.183482885360717773e+00,1.808331012725830078e-01,1.748882830142974854e-01,1.711937338113784790e-01,1.442537456750869751e-01,1.514079868793487549e-01,1.204079866409301758e+00,1.831292062997817993e-01,1.569792330265045166e-01,1.659011989831924438e-01,1.491558849811553955e-01,1.641027629375457764e-01,1.591700911521911621e-01,1.700552105903625488e-01,1.104732036590576172e+00,1.767955571413040161e-01,1.745316237211227417e-01,1.118595600128173828e+00,1.453886330127716064e-01,1.559717208147048950e-01,1.856299191713333130e-01,1.752678304910659790e-01,1.662020683288574219e-01,1.809009611606597900e-01
13,1.567786782979965210e-01,1.801747083663940430e-01,1.578335613012313843e-01,1.399637311697006226e-01,1.577578783035278320e-01,1.859048157930374146e-01,1.723829805850982666e-01,1.139598846435546875e+00,1.880837678909301758e-01,1.389607787132263184e-01,1.303130537271499634e-01,1.646576374769210815e-01,1.568014025688171387e-01,1.182666182518005371e+00,1.330626606941223145e-01,1.146229267120361328e+00,1.184493422508239746e+00,1.602997183799743652e-01,1.556871682405471802e-01,1.496858745813369751e-01,1.258767247200012207e-01,1.349122673273086548e-01,1.206664800643920898e+00,1.629920005798339844e-01,1.381653845310211182e-01,1.479880362749099731e-01,1.346394121646881104e-01,1.457394212484359741e-01,1.385429054498672485e-01,1.484915018081665039e-01,1.098697662353515625e+00,1.533348262310028076e-01,1.536496579647064209e-01,1.110543012619018555e+00,1.341911554336547852e-01,1.438364386558532715e-01,1.617134958505630493e-01,1.495015472173690796e-01,1.471543163061141968e-01,1.564245671033859253e-01
14,1.401452869176864624e-01,1.590958237648010254e-01,1.400763541460037231e-01,1.269738078117370605e-01,1.402131766080856323e-01,1.657879203557968140e-01,1.485003083944320679e-01,1.132799506187438965e+00,1.657930165529251099e-01,1.285026967525482178e-01,1.178849190473556519e-01,1.519531607627868652e-01,1.432780474424362183e-01,1.189159154891967773e+00,1.202213168144226074e-01,1.139979243278503418e+00,1.179641366004943848e+00,1.477547585964202881e-01,1.411885172128677368e-01,1.327084451913833618e-01,1.177527606487274170e-01,1.261460334062576294e-01,1.212622880935668945e+00,1.444499641656875610e-01,1.330849081277847290e-01,1.350173056125640869e-01,1.220296174287796021e-01,1.332973837852478027e-01,1.286279261112213135e-01,1.345193982124328613e-01,1.096295118331909180e+00,1.360470056533813477e-01,1.357537657022476196e-01,1.098235011100769043e+00,1.243546679615974426e-01,1.250303238630294800e-01,1.492677927017211914e-01,1.368724703788757324e-01,1.308689713478088379e-01,1.373187601566314697e-01
15,1.230523139238357544e-01,1.442871987819671631e-01,1.219480186700820923e-01,1.189968660473823547e-01,1.292833238840103149e-01,1.434304416179656982e-01,1.357633173465728760e-01,1.143070340156555176e+00,1.494981497526168823e-01,1.118961647152900696e-01,1.217543259263038635e-01,1.329091191291809082e-01,1.278732270002365112e-01,1.177534699440002441e+00,1.161777451634407043e-01,1.133607029914855957e+00,1.181308150291442871e+00,1.276779323816299438e-01,1.300919502973556519e-01,1.222931593656539917e-01,1.122750192880630493e-01,1.157234013080596924e-01,1.208755373954772949e+00,1.370165050029754639e-01,1.240637004375457764e-01,1.229723766446113586e-01,1.221273094415664673e-01,1.234047487378120422e-01,1.167435497045516968e-01,1.183733791112899780e-01,1.087395071983337402e+00,1.255546212196350098e-01,1.277448087930679321e-01,1.080705404281616211e+00,1.136604771018028259e-01,1.150218024849891663e-01,1.297636926174163818e-01,1.216367036104202271e-01,1.195892021059989929e-01,1.203149855136871338e-01
16,1.167597919702529907e-01,1.264188587665557861e-01,1.201411709189414978e-01,1.150095462799072266e-01,1.113648340106010437e-01,1.345325857400894165e-01,1.233052685856819153e-01,1.128009080886840820e+00,1.307460665702819824e-01,1.145376786589622498e-01,1.087896376848220825e-01,1.181852892041206360e-01,1.135074198246002197e-01,1.189071178436279297e+00,1.140148118138313293e-01,1.137019634246826172e+00,1.163172125816345215e+00,1.326636373996734619e-01,1.240426376461982727e-01,1.131176501512527466e-01,1.031950637698173523e-01,1.130405291914939880e-01,1.197601437568664551e+00,1.258138269186019897e-01,1.135125532746315002e-01,1.206419616937637329e-01,1.159797832369804382e-01,1.124017983675003052e-01,1.103371232748031616e-01,1.139573156833648682e-01,1.088644981384277344e+00,1.118908673524856567e-01,1.127505525946617126e-01,1.073670268058776855e+00,1.209067851305007935e-01,1.059982851147651672e-01,1.204357519745826721e-01,1.094947457313537598e-01,1.079117134213447571e-01,1.060348972678184509e-01
17,1.128017976880073547e-01,1.092722862958908081e-01,1.138518750667572021e-01,1.126732528209686279e-01,1.135103926062583923e-01,1.216510981321334839e-01,1.159066036343574524e-01,1.138150334358215332e+00,1.200931072235107422e-01,1.087643429636955261e-01,1.229935958981513977e-01,1.137458309531211853e-01,1.032994836568832397e-01,1.178904652595520020e+00,1.129580363631248474e-01,1.132872819900512695e+00,1.161109924316406250e+00,1.321593672037124634e-01,1.127538532018661499e-01,1.112239807844161987e-01,1.076659262180328369e-01,1.191079318523406982e-01,1.198821425437927246e+00,1.168337911367416382e-01,1.120355650782585144e-01,1.142734810709953308e-01,1.203752085566520691e-01,1.090006604790687561e-01,1.220842599868774414e-01,1.127717643976211548e-01,1.089608669281005859e+00,1.101957634091377258e-01,1.109263449907302856e-01,1.069851517677307129e+00,1.122666075825691223e-01,1.097033992409706116e-01,1.195095404982566833e-01,1.072792634367942810e-01,1.090773567557334900e-01,1.050006747245788574e-01
18,1.124719232320785522e-01,1.053076386451721191e-01,1.156897768378257751e-01,1.086524724960327148e-01,1.119862794876098633e-01,1.121930032968521118e-01,1.159304678440093994e-01,1.134968519210815430e+00,1.140711978077888489e-01,1.197732686996459961e-01,1.218674927949905396e-01,1.130652502179145813e-01,9.831874817609786987e-02,1.181568622589111328e+00,1.172677949070930481e-01,1.130873560905456543e+00,1.175789594650268555e+00,1.299735456705093384e-01,1.094947457313537598e-01,1.083520352840423584e-01,1.092644557356834412e-01,1.173130497336387634e-01,1.199164152145385742e+00,1.193447336554527283e-01,1.137153133749961853e-01,1.184279099106788635e-01,1.150850430130958557e-01,1.137308105826377869e-01,1.187627688050270081e-01,1.203609704971313477e-01,1.083025813102722168e+00,1.141335740685462952e-01,1.097443774342536926e-01,1.069410443305969238e+00,1.159642189741134644e-01,1.040868386626243591e-01,1.104936674237251282e-01,1.066951975226402283e-01,1.067485958337783813e-01,1.070901528000831604e-01
19,1.174299493432044983e-01,1.059594601392745972e-01,1.090868413448333740e-01,1.219984665513038635e-01,1.148138269782066345e-01,1.080738082528114319e-01,1.191742867231369019e-01,1.131927371025085449e+00,1.104153171181678772e-01,1.130096241831779480e-01,1.171366199851036072e-01,1.103156358003616333e-01,1.075492948293685913e-01,1.172791957855224609e+00,1.113379374146461487e-01,1.130798697471618652e+00,1.172916173934936523e+00,1.261511147022247314e-01,1.022564545273780823e-01,1.149689331650733948e-01,1.093859300017356873e-01,1.188489273190498352e-01,1.191238760948181152e+00,1.230950281023979187e-01,1.187111735343933105e-01,1.138894855976104736e-01,1.126333400607109070e-01,1.141069978475570679e-01,1.241720169782638550e-01,1.198236569762229919e-01,1.089110136032104492e+00,1.190757676959037781e-01,1.189649775624275208e-01,1.064429640769958496e+00,1.218956261873245239e-01,1.150270104408264160e-01,1.063060909509658813e-01,1.093182861804962158e-01,1.141477450728416443e-01,1.105813756585121155e-01
20,1.240612119436264038e-01,1.125820502638816833e-01,1.187389045953750610e-01,1.202918440103530884e-01,1.114675998687744141e-01,1.153476163744926453e-01,1.148778051137924194e-01,1.145892143249511719e+00,1.019320935010910034e-01,1.116823926568031311e-01,1.424648165702819824e-01,1.116439923644065857e-01,1.140104755759239197e-01,1.190725088119506836e+00,1.111590266227722168e-01,1.132117033004760742e+00,1.159316897392272949e+00,1.201772913336753845e-01,1.076230406761169434e-01,1.081689596176147461e-01,1.110085099935531616e-01,1.134965047240257263e-01,1.203817129135131836e+00,1.262656599283218384e-01,1.096224188804626465e-01,1.231107860803604126e-01,1.247545480728149414e-01,1.152380630373954773e-01,1.293204724788665771e-01,1.182839199900627136e-01,1.098780155181884766e+00,1.183354854583740234e-01,1.151418834924697876e-01,1.053436040878295898e+00,1.266457140445709229e-01,1.099233403801918030e-01,1.160556301474571228e-01,1.186262890696525574e-01,1.203784048557281494e-01,1.082773059606552124e-01
21,1.326034218072891235e-01,1.225310862064361572e-01,1.215531677007675171e-01,1.158469915390014648e-01,1.141734793782234192e-01,1.129831820726394653e-01,1.173796132206916809e-01,1.141439914703369141e+00,1.025965288281440735e-01,1.103090792894363403e-01,1.413347870111465454e-01,1.153679117560386658e-01,1.136359050869941711e-01,1.183285236358642578e+00,1.186276450753211975e-01,1.137722611427307129e+00,1.164775013923645020e+00,1.188836619257926941e-01,1.132939457893371582e-01,1.180376484990119934e-01,1.148458793759346008e-01,1.086500883102416992e-01,1.200758099555969238e+00,1.268390566110610962e-01,1.200344115495681763e-01,1.126552373170852661e-01,1.210421174764633179e-01,1.132768616080284119e-01,1.281012892723083496e-01,1.178227514028549194e-01,1.087468028068542480e+00,1.165539100766181946e-01,1.190674081444740295e-01,1.070259809494018555e+00,1.142267435789108276e-01,1.196715608239173889e-01,1.260967552661895752e-01,1.160410940647125244e-01,1.289609521627426147e-01,1.068661585450172424e-01
22,1.276771724224090576e-01,1.196287944912910461e-01,1.188422366976737976e-01,1.331919282674789429e-01,1.162075027823448181e-01,1.192648261785507202e-01,1.177110150456428528e-01,1.148216962814331055e+00,1.094463318586349487e-01,1.194544956088066101e-01,1.240871772170066833e-01,1.130517199635505676e-01,1.103491112589836121e-01,1.174519062042236328e+00,1.113995760679244995e-01,1.128750920295715332e+00,1.166389703750610352e+00,1.241699904203414917e-01,1.183617338538169861e-01,1.197947040200233459e-01,1.058812513947486877e-01,1.228067129850387573e-01,1.201056838035583496e+00,1.335694789886474609e-01,1.150368303060531616e-01,1.158108636736869812e-01,1.237428188323974609e-01,1.217047199606895447e-01,1.221594214439392090e-01,1.130499616265296936e-01,1.086632132530212402e+00,1.157297939062118530e-01,1.160255372524261475e-01,1.063206315040588379e+00,1.252527534961700439e-01,1.162551939487457275e-01,1.192412748932838440e-01,1.200794801115989685e-01,1.176220774650573730e-01,1.153084039688110352e-01
23,1.282233297824859619e-01,1.103276312351226807e-01,1.198038160800933838e-01,1.324373036623001099e-01,1.228189840912818909e-01,1.094852536916732788e-01,1.106435582041740417e-01,1.144235014915466309e+00,1.092893555760383606e-01,1.156217157840728760e-01,1.174093335866928101e-01,1.207822412252426147e-01,1.309908628463745117e-01,1.180361509323120117e+00,1.266988366842269897e-01,1.132726073265075684e+00,1.170602083206176758e+00,1.214469149708747864e-01,1.104979440569877625e-01,1.252488195896148682e-01,1.072295382618904114e-01,1.364992558956146240e-01,1.197514414787292480e+00,1.243475452065467834e-01,1.168486773967742920e-01,1.134080067276954651e-01,1.143535897135734558e-01,1.267017573118209839e-01,1.233322545886039734e-01,1.212631538510322571e-01,1.086290717124938965e+00,1.182534247636795044e-01,1.186008229851722717e-01,1.064813137054443359e+00,1.230389103293418884e-01,1.219493448734283447e-01,1.199593767523765564e-01,1.221363916993141174e-01,1.175626888871192932e-01,1.149046346545219421e-01
24,1.200953498482704163e-01,1.188530400395393372e-01,1.085589677095413208e-01,1.264938265085220337e-01,1.282886117696762085e-01,1.030681580305099487e-01,1.154112070798873901e-01,1.145224094390869141e+00,1.153221577405929565e-01,1.150806471705436707e-01,1.149318292737007141e-01,1.369882076978683472e-01,1.302289366722106934e-01,1.182545065879821777e+00,1.121685728430747986e-01,1.125293612480163574e+00,1.170336127281188965e+00,1.151651814579963684e-01,1.149569973349571228e-01,1.348989307880401611e-01,1.212546452879905701e-01,1.367468982934951782e-01,1.209272980690002441e+00,1.402896642684936523e-01,1.137438267469406128e-01,1.121999919414520264e-01,1.139384061098098755e-01,1.082275062799453735e-01,1.267448812723159790e-01,1.140841916203498840e-01,1.100055217742919922e+00,1.153956130146980286e-01,1.147677004337310791e-01,1.062012076377868652e+00,1.291327774524688721e-01,1.151147782802581787e-01,1.165380775928497314e-01,1.180500239133834839e-01,1.178718954324722290e-01,1.158704236149787903e-01
25,1.159888058900833130e-01,1.259536594152450562e-01,1.201529353857040405e-01,1.280531436204910278e-01,1.311421543359756470e-01,1.115839183330535889e-01,1.139065623283386230e-01,1.146770596504211426e+00,1.314060091972351074e-01,1.106762588024139404e-01,1.180426701903343201e-01,1.276411116123199463e-01,1.125271245837211609e-01,1.176642537117004395e+00,1.126337572932243347e-01,1.138147711753845215e+00,1.171792984008789062e+00,1.195810362696647644e-01,1.098200455307960510e-01,1.502768248319625854e-01,1.117781326174736023e-01,1.354130953550338745e-01,1.194922566413879395e+00,1.241377294063568115e-01,1.370559036731719971e-01,1.279070973396301270e-01,1.245021522045135498e-01,1.142010837793350220e-01,1.229565665125846863e-01,1.194686293601989746e-01,1.083790421485900879e+00,1.205629780888557434e-01,1.084613800048828125e-01,1.065709352493286133e+00,1.434298902750015259e-01,1.113752499222755432e-01,1.195583567023277283e-01,1.121861040592193604e-01,1.245475113391876221e-01,1.095351949334144592e-01
26,1.147837340831756592e-01,1.274614483118057251e-01,1.220892593264579773e-01,1.370218247175216675e-01,1.246228665113449097e-01,1.070570126175880432e-01,1.233298107981681824e-01,1.156221389770507812e+00,1.257812678813934326e-01,1.126833111047744751e-01,1.116053089499473572e-01,1.076060086488723755e-01,1.297165155410766602e-01,1.185207247734069824e+00,1.146065667271614075e-01,1.131964564323425293e+00,1.167133927345275879e+00,1.184653192758560181e-01,1.106670945882797241e-01,1.591131389141082764e-01,1.130321845412254333e-01,1.099202260375022888e-01,1.202228069305419922e+00,1.231865808367729187e-01,1.293601989746093750e-01,1.466162949800491333e-01,1.155267655849456787e-01,1.100942268967628479e-01,1.240515336394309998e-01,1.337089389562606812e-01,1.095076799392700195e+00,1.249694526195526123e-01,1.281226873397827148e-01,1.053992986679077148e+00,1.207865253090858459e-01,1.086048334836959839e-01,1.178419068455696106e-01,1.112926751375198364e-01,1.104447022080421448e-01,1.152612864971160889e-01
27,1.131811216473579407e-01,1.294358819723129272e-01,1.210650801658630371e-01,1.256415992975234985e-01,1.058808043599128723e-01,1.089021563529968262e-01,1.167175993323326111e-01,1.144388437271118164e+00,1.168037429451942444e-01,1.107006222009658813e-01,1.134753897786140442e-01,1.083542853593826294e-01,1.249367892742156982e-01,1.195475101470947266e+00,1.132451891899108887e-01,1.133325576782226562e+00,1.169250726699829102e+00,1.088182479143142700e-01,1.070332452654838562e-01,1.421368271112442017e-01,1.091715618968009949e-01,1.098480150103569031e-01,1.200641393661499023e+00,1.128436028957366943e-01,1.079328879714012146e-01,1.357616782188415527e-01,1.147897690534591675e-01,1.113545224070549011e-01,1.255408227443695068e-01,1.126314327120780945e-01,1.094983577728271484e+00,1.133111864328384399e-01,1.251602172851562500e-01,1.054598331451416016e+00,1.198714077472686768e-01,1.060980334877967834e-01,1.208084821701049805e-01,1.087693423032760620e-01,1.064617931842803955e-01,1.062182039022445679e-01
28,1.108527779579162598e-01,1.148448586463928223e-01,1.076215729117393494e-01,1.249122470617294312e-01,1.113360971212387085e-01,1.093337014317512512e-01,1.155649870634078979e-01,1.157537817955017090e+00,1.431979537010192871e-01,1.121787428855895996e-01,1.186890751123428345e-01,1.052237451076507568e-01,1.196424216032028198e-01,1.181509613990783691e+00,1.132885590195655823e-01,1.136440634727478027e+00,1.177810788154602051e+00,1.093083769083023071e-01,1.119869798421859741e-01,1.125159114599227905e-01,1.192120090126991272e-01,1.088031977415084839e-01,1.215289235115051270e+00,1.170181110501289368e-01,1.107007265090942383e-01,1.227575317025184631e-01,1.256933659315109253e-01,1.130205318331718445e-01,1.264505386352539062e-01,1.132058277726173401e-01,1.101491212844848633e+00,1.097625270485877991e-01,1.278253942728042603e-01,1.054674625396728516e+00,1.125921458005905151e-01,1.049151271581649780e-01,1.280583888292312622e-01,1.180813834071159363e-01,1.144952252507209778e-01,1.086309477686882019e-01
29,1.249127388000488281e-01,1.082771569490432739e-01,1.123961433768272400e-01,1.358520388603210449e-01,1.049764379858970642e-01,1.205937713384628296e-01,1.097655370831489563e-01,1.142766594886779785e+00,1.294797062873840332e-01,1.147486194968223572e-01,1.125353127717971802e-01,1.060778275132179260e-01,1.095463559031486511e-01,1.189934492111206055e+00,1.194135695695877075e-01,1.129219174385070801e+00,1.167348861694335938e+00,1.103708669543266296e-01,1.184104681015014648e-01,1.173341944813728333e-01,1.148969680070877075e-01,1.115361973643302917e-01,1.208813428878784180e+00,1.126265600323677063e-01,1.112676337361335754e-01,1.196814924478530884e-01,1.137450784444808960e-01,1.232718750834465027e-01,1.142048314213752747e-01,1.169236153364181519e-01,1.094192385673522949e+00,1.146243736147880554e-01,1.233020573854446411e-01,1.064856529235839844e+00,1.142713129520416260e-01,1.132483109831809998e-01,1.374231427907943726e-01,1.177630349993705750e-01,1.244968697428703308e-01,1.098494678735733032e-01
30,1.245670989155769348e-01,1.093854606151580811e-01,1.096487119793891907e-01,1.085724756121635437e-01,1.178604066371917725e-01,1.194848194718360901e-01,1.024111732840538025e-01,1.143559098243713379e+00,1.187820211052894592e-01,1.071520224213600159e-01,1.089973971247673035e-01,1.097332090139389038e-01,1.191537380218505859e-01,1.180712938308715820e+00,1.127601042389869690e-01,1.143337488174438477e+00,1.163399934768676758e+00,1.222531571984291077e-01,1.149424687027931213e-01,1.109407916665077209e-01,1.082075685262680054e-01,1.110076382756233215e-01,1.191123247146606445e+00,1.418359130620956421e-01,1.119614467024803162e-01,1.143500581383705139e-01,1.121607273817062378e-01,1.116858571767807007e-01,1.131035760045051575e-01,1.078198850154876709e-01,1.098208546638488770e+00,1.060303822159767151e-01,1.123825907707214355e-01,1.064264774322509766e+00,1.179776117205619812e-01,1.194633543491363525e-01,1.285780072212219238e-01,1.185853704810142517e-01,1.137280985713005066e-01,1.139850690960884094e-01
31,1.110203713178634644e-01,1.102404594421386719e-01,1.172295808792114258e-01,1.139182299375534058e-01,1.135349497199058533e-01,1.098641380667686462e-01,1.152461022138595581e-01,1.158842086791992188e+00,1.077610403299331665e-01,1.042008101940155029e-01,1.088602095842361450e-01,1.203609108924865723e-01,1.179364100098609924e-01,1.184271454811096191e+00,1.158669590950012207e-01,1.136191844940185547e+00,1.178804516792297363e+00,1.135137379169464111e-01,1.143747270107269287e-01,1.272153258323669434e-01,1.140809282660484314e-01,1.047991886734962463e-01,1.197872877120971680e+00,1.113867238163948059e-01,1.114274486899375916e-01,1.140265688300132751e-01,1.131265088915824890e-01,1.100901141762733459e-01,1.221293732523918152e-01,1.267028152942657471e-01,1.108387827873229980e+00,1.092269942164421082e-01,1.138552054762840271e-01,1.061848878860473633e+00,1.169850975275039673e-01,1.256400048732757568e-01,1.289519667625427246e-01,1.150027811527252197e-01,1.062393113970756531e-01,1.054614335298538208e-01
32,1.177769228816032410e-01,1.115007102489471436e-01,1.273390352725982666e-01,1.177549287676811218e-01,1.198152229189872742e-01,1.081701219081878662e-01,1.247745007276535034e-01,1.158681750297546387e+00,1.151321157813072205e-01,1.104707717895507812e-01,1.090627014636993408e-01,1.187134757637977600e-01,1.136707067489624023e-01,1.191530346870422363e+00,1.138399168848991394e-01,1.142402648925781250e+00,1.173741579055786133e+00,1.083952561020851135e-01,1.060238033533096313e-01,1.381624788045883179e-01,1.103758290410041809e-01,1.123273521661758423e-01,1.210707664489746094e+00,1.264684349298477173e-01,1.152734756469726562e-01,1.164633333683013916e-01,1.035449430346488953e-01,1.135161891579627991e-01,1.254621446132659912e-01,1.184349432587623596e-01,1.090978741645812988e+00,1.154261082410812378e-01,1.101150438189506531e-01,1.052965521812438965e+00,1.138231754302978516e-01,1.059526205062866211e-01,1.383161395788192749e-01,1.065083146095275879e-01,1.093644872307777405e-01,1.062586829066276550e-01
33,1.097980886697769165e-01,1.076255738735198975e-01,1.124416962265968323e-01,1.130696237087249756e-01,1.200554445385932922e-01,1.041929498314857483e-01,1.396662294864654541e-01,1.157289385795593262e+00,1.175633668899536133e-01,1.166472807526588440e-01,1.066058650612831116e-01,1.080633103847503662e-01,1.092562973499298096e-01,1.175556063652038574e+00,1.180806085467338562e-01,1.138387560844421387e+00,1.172760844230651855e+00,1.031504273414611816e-01,1.148019209504127502e-01,1.208957657217979431e-01,1.053414791822433472e-01,1.070865169167518616e-01,1.212899446487426758e+00,1.140483245253562927e-01,1.083687469363212585e-01,1.174998581409454346e-01,1.033524796366691589e-01,1.107780486345291138e-01,1.229931637644767761e-01,1.161118224263191223e-01,1.103928208351135254e+00,1.112634167075157166e-01,1.113821864128112793e-01,1.063831210136413574e+00,1.091209575533866882e-01,1.050152033567428589e-01,1.190431714057922363e-01,1.101506054401397705e-01,1.052323058247566223e-01,1.081390753388404846e-01
34,1.052313745021820068e-01,1.041702777147293091e-01,1.173605248332023621e-01,1.091217398643493652e-01,1.240448802709579468e-01,1.052566915750503540e-01,1.085749194025993347e-01,1.153437733650207520e+00,1.098451539874076843e-01,1.087367609143257141e-01,1.119130551815032959e-01,1.113307997584342957e-01,1.165578886866569519e-01,1.197607994079589844e+00,1.034023165702819824e-01,1.140601158142089844e+00,1.183995366096496582e+00,1.174656897783279419e-01,1.159945949912071228e-01,1.131280586123466492e-01,1.091326624155044556e-01,1.124946475028991699e-01,1.213519692420959473e+00,1.112926229834556580e-01,1.085918918251991272e-01,1.212236881256103516e-01,1.108724102377891541e-01,1.269360482692718506e-01,1.301434636116027832e-01,1.114593297243118286e-01,1.099533319473266602e+00,1.060278713703155518e-01,1.211374551057815552e-01,1.066195130348205566e+00,1.244897246360778809e-01,1.162204071879386902e-01,1.088882163166999817e-01,1.054140552878379822e-01,1.093610599637031555e-01,1.173644661903381348e-01
35,1.150243058800697327e-01,1.122831851243972778e-01,1.154477149248123169e-01,1.015335544943809509e-01,1.119420379400253296e-01,1.023347750306129456e-01,1.059663742780685425e-01,1.172423005104064941e+00,1.060780435800552368e-01,1.096454933285713196e-01,1.098844036459922791e-01,1.175164133310317993e-01,1.276417672634124756e-01,1.189966440200805664e+00,1.042554527521133423e-01,1.148132324218750000e+00,1.175349473953247070e+00,1.131264567375183105e-01,1.229759678244590759e-01,1.152262166142463684e-01,1.036263704299926758e-01,1.049638092517852783e-01,1.212694287300109863e+00,1.120875030755996704e-01,1.203157082200050354e-01,1.122124716639518738e-01,1.087840721011161804e-01,1.211798042058944702e-01,1.133823543787002563e-01,1.120024323463439941e-01,1.108291745185852051e+00,1.037028804421424866e-01,1.166326031088829041e-01,1.054252266883850098e+00,1.360353678464889526e-01,1.161071509122848511e-01,1.222133636474609375e-01,1.143546700477600098e-01,1.060881167650222778e-01,1.121174618601799011e-01
36,1.208910569548606873e-01,1.010720357298851013e-01,1.135550811886787415e-01,1.108847185969352722e-01,1.171703189611434937e-01,1.049745231866836548e-01,1.101230084896087646e-01,1.170640110969543457e+00,1.092295423150062561e-01,1.117425635457038879e-01,1.185908541083335876e-01,1.115381792187690735e-01,1.096373870968818665e-01,1.186484932899475098e+00,1.175833269953727722e-01,1.141172528266906738e+00,1.172805309295654297e+00,1.124437823891639709e-01,1.069746911525726318e-01,1.082001626491546631e-01,1.054888069629669189e-01,1.078373193740844727e-01,1.211442708969116211e+00,1.155770421028137207e-01,1.110770255327224731e-01,1.133195310831069946e-01,1.032831892371177673e-01,1.052309125661849976e-01,1.225492507219314575e-01,1.062077432870864868e-01,1.109247922897338867e+00,1.150597408413887024e-01,1.243574023246765137e-01,1.059731245040893555e+00,1.187649741768836975e-01,1.097459867596626282e-01,1.065056696534156799e-01,1.149315088987350464e-01,1.039878949522972107e-01,1.163784042000770569e-01
37,1.123684197664260864e-01,1.075563728809356689e-01,1.077464520931243896e-01,1.068035438656806946e-01,1.118641719222068787e-01,1.116478219628334045e-01,1.078634634613990784e-01,1.171074271202087402e+00,1.030952185392379761e-01,1.077917441725730896e-01,1.334860622882843018e-01,1.014879420399665833e-01,1.112632974982261658e-01,1.194764971733093262e+00,1.129239574074745178e-01,1.149456977844238281e+00,1.176436305046081543e+00,1.299761384725570679e-01,1.070543974637985229e-01,1.045679003000259399e-01,1.026070937514305115e-01,1.244059652090072632e-01,1.204020738601684570e+00,1.081069484353065491e-01,1.167698949575424194e-01,1.122500225901603699e-01,1.080885604023933411e-01,1.056503877043724060e-01,1.155047714710235596e-01,1.156050115823745728e-01,1.118964314460754395e+00,1.226105839014053345e-01,9.936398267745971680e-02,1.054299473762512207e+00,1.150441765785217285e-01,1.077349558472633362e-01,1.090938150882720947e-01,1.068514436483383179e-01,1.060628294944763184e-01,1.138468086719512939e-01
38,1.156486421823501587e-01,1.071520075201988220e-01,1.020929291844367981e-01,1.217671707272529602e-01,1.237768083810806274e-01,1.136156246066093445e-01,1.088764294981956482e-01,1.164427638053894043e+00,1.276249587535858154e-01,1.094596162438392639e-01,1.155414134263992310e-01,1.034141704440116882e-01,1.050489544868469238e-01,1.193400979042053223e+00,1.077588051557540894e-01,1.154804825782775879e+00,1.178567409515380859e+00,1.074014902114868164e-01,1.049638390541076660e-01,1.170700043439865112e-01,1.069733500480651855e-01,9.979800879955291748e-02,1.208776116371154785e+00,1.160215437412261963e-01,1.101541295647621155e-01,1.126402541995048523e-01,1.080276370048522949e-01,1.120679154992103577e-01,1.050096526741981506e-01,1.105405315756797791e-01,1.092076063156127930e+00,1.105009019374847412e-01,1.038610413670539856e-01,1.074809312820434570e+00,1.185686290264129639e-01,1.032988056540489197e-01,1.096055507659912109e-01,1.102852821350097656e-01,1.144718974828720093e-01,9.817216545343399048e-02
39,1.275924593210220337e-01,1.220534071326255798e-01,1.052355319261550903e-01,1.046900227665901184e-01,1.108356937766075134e-01,1.231030747294425964e-01,1.027586683630943298e-01,1.158046603202819824e+00,1.166219338774681091e-01,1.107841059565544128e-01,1.099370494484901428e-01,1.083446741104125977e-01,1.100962981581687927e-01,1.197462081909179688e+00,1.029528900980949402e-01,1.147154808044433594e+00,1.184919118881225586e+00,1.012952402234077454e-01,1.008872911334037781e-01,1.101818904280662537e-01,1.002902686595916748e-01,1.066829338669776917e-01,1.198871254920959473e+00,1.064049676060676575e-01,1.096234321594238281e-01,1.086498200893402100e-01,1.052356958389282227e-01,1.212067529559135437e-01,1.060364991426467896e-01,1.090573817491531372e-01,1.100790143013000488e+00,1.042900457978248596e-01,1.077266931533813477e-01,1.066719770431518555e+00,1.111639738082885742e-01,1.119253337383270264e-01,1.399660557508468628e-01,1.341755688190460205e-01,1.021252796053886414e-01,1.164760440587997437e-01
40,1.283956021070480347e-01,1.164772883057594299e-01,1.112514659762382507e-01,1.342278271913528442e-01,1.116626709699630737e-01,1.084440350532531738e-01,1.038397699594497681e-01,1.160453557968139648e+00,1.158517524600028992e-01,1.179500222206115723e-01,1.156502217054367065e-01,1.115746721625328064e-01,1.292115300893783569e-01,1.210776805877685547e+00,1.098622754216194153e-01,1.150364518165588379e+00,1.182417273521423340e+00,1.092064380645751953e-01,1.062081381678581238e-01,1.134304627776145935e-01,1.035820096731185913e-01,1.064609661698341370e-01,1.222343921661376953e+00,1.108781769871711731e-01,1.083417385816574097e-01,1.067644804716110229e-01,1.068750023841857910e-01,1.111461669206619263e-01,1.121693775057792664e-01,1.255138665437698364e-01,1.114078879356384277e+00,1.161013767123222351e-01,1.109055131673812866e-01,1.073539853096008301e+00,1.054773628711700439e-01,1.136865094304084778e-01,1.101161912083625793e-01,1.281743347644805908e-01,1.084965765476226807e-01,1.024141013622283936e-01
41,1.056076139211654663e-01,1.010548248887062073e-01,1.023159399628639221e-01,1.093210950493812561e-01,1.070767566561698914e-01,1.010636612772941589e-01,1.128141433000564575e-01,1.167970061302185059e+00,1.103452593088150024e-01,1.089513897895812988e-01,1.113767847418785095e-01,9.778182208538055420e-02,1.159867346286773682e-01,1.194717407226562500e+00,1.124158725142478943e-01,1.150020718574523926e+00,1.184004664421081543e+00,1.063702926039695740e-01,1.056227013468742371e-01,1.048614531755447388e-01,9.771218895912170410e-02,1.112160682678222656e-01,1.210211157798767090e+00,1.050503700971603394e-01,1.219848990440368652e-01,1.096266284584999084e-01,1.054471209645271301e-01,1.145547032356262207e-01,1.054173484444618225e-01,1.180112883448600769e-01,1.109291076660156250e+00,1.124425530433654785e-01,1.035845205187797546e-01,1.062690734863281250e+00,1.068370491266250610e-01,1.092937737703323364e-01,1.028612330555915833e-01,1.124625205993652344e-01,1.102883890271186829e-01,9.831120073795318604e-02
42,1.095238029956817627e-01,1.043795868754386902e-01,1.185827329754829407e-01,1.114312782883644104e-01,1.218406930565834045e-01,1.253203153610229492e-01,1.107181683182716370e-01,1.172303676605224609e+00,1.028647050261497498e-01,1.225627809762954712e-01,1.086347773671150208e-01,1.186908707022666931e-01,1.044811233878135681e-01,1.204932928085327148e+00,1.058782786130905151e-01,1.154286503791809082e+00,1.187380313873291016e+00,1.105610951781272888e-01,1.286536157131195068e-01,1.071917712688446045e-01,9.786145389080047607e-02,1.057089120149612427e-01,1.216537237167358398e+00,1.093822494149208069e-01,1.106292158365249634e-01,1.025901362299919128e-01,1.092772632837295532e-01,1.031116321682929993e-01,1.212533786892890930e-01,1.057647913694381714e-01,1.117696523666381836e+00,1.053925752639770508e-01,1.139648705720901489e-01,1.072106719017028809e+00,1.176415979862213135e-01,1.073502153158187866e-01,1.093328371644020081e-01,1.017667576670646667e-01,1.145357266068458557e-01,1.106281802058219910e-01
43,1.057417690753936768e-01,1.046183779835700989e-01,1.033462211489677429e-01,1.046684160828590393e-01,1.122601032257080078e-01,1.143024265766143799e-01,1.084005236625671387e-01,1.168475389480590820e+00,1.028485968708992004e-01,1.194625496864318848e-01,1.270682513713836670e-01,1.018970832228660583e-01,1.008450463414192200e-01,1.212104558944702148e+00,1.134323105216026306e-01,1.155125141143798828e+00,1.184153437614440918e+00,1.123988777399063110e-01,9.906259924173355103e-02,1.117257103323936462e-01,9.889923781156539917e-02,1.097537651658058167e-01,1.218971133232116699e+00,1.299326121807098389e-01,1.014198362827301025e-01,1.087933033704757690e-01,1.101999953389167786e-01,1.041118502616882324e-01,1.353967636823654175e-01,1.122036576271057129e-01,1.111325025558471680e+00,9.983584284782409668e-02,1.083236485719680786e-01,1.068565487861633301e+00,1.163971200585365295e-01,1.086409315466880798e-01,1.040439605712890625e-01,1.050849780440330505e-01,1.094381511211395264e-01,1.199324205517768860e-01
44,1.039797142148017883e-01,1.185656115412712097e-01,1.115984842181205750e-01,1.052389740943908691e-01,1.167332679033279419e-01,9.546780586242675781e-02,1.152527332305908203e-01,1.164762854576110840e+00,1.021137982606887817e-01,1.151345893740653992e-01,1.072483733296394348e-01,1.081616356968879700e-01,1.118903756141662598e-01,1.214954733848571777e+00,1.041886955499649048e-01,1.160066485404968262e+00,1.200532197952270508e+00,1.159055903553962708e-01,1.063241288065910339e-01,1.081059426069259644e-01,1.056658402085304260e-01,1.030882671475410461e-01,1.226535677909851074e+00,1.204230338335037231e-01,1.085900142788887024e-01,1.093261912465095520e-01,1.033711507916450500e-01,1.109130159020423889e-01,1.123853251338005066e-01,1.052952706813812256e-01,1.103005766868591309e+00,1.198334023356437683e-01,1.060822084546089172e-01,1.064341187477111816e+00,1.084032878279685974e-01,1.178559437394142151e-01,1.065583750605583191e-01,1.056172698736190796e-01,1.087093800306320190e-01,1.050980538129806519e-01
45,1.206967905163764954e-01,1.071608364582061768e-01,1.068854257464408875e-01,1.120551601052284241e-01,1.034795194864273071e-01,1.262542158365249634e-01,1.320498287677764893e-01,1.172227382659912109e+00,1.061714142560958862e-01,1.508197486400604248e-01,1.146184578537940979e-01,1.052468121051788330e-01,1.088939607143402100e-01,1.204725384712219238e+00,1.018645763397216797e-01,1.164779663085937500e+00,1.184513807296752930e+00,1.088490560650825500e-01,1.122947409749031067e-01,1.055492311716079712e-01,1.075243651866912842e-01,1.215579211711883545e-01,1.213977932929992676e+00,1.090954765677452087e-01,1.038489341735839844e-01,1.087673306465148926e-01,1.001042872667312622e-01,1.065542548894882202e-01,1.052645742893218994e-01,1.039829328656196594e-01,1.115488052368164062e+00,1.091988533735275269e-01,1.155032888054847717e-01,1.083709120750427246e+00,1.117796972393989563e-01,1.049422472715377808e-01,1.052331700921058655e-01,1.040784195065498352e-01,1.189676374197006226e-01,1.033963337540626526e-01
46,1.069614216685295105e-01,9.684866666793823242e-02,1.057757362723350525e-01,9.881231933832168579e-02,1.053941845893859863e-01,1.131343767046928406e-01,1.000207588076591492e-01,1.172476887702941895e+00,1.067017838358879089e-01,1.344900280237197876e-01,1.054107174277305603e-01,9.976000338792800903e-02,1.046976372599601746e-01,1.210365414619445801e+00,1.140240877866744995e-01,1.160063505172729492e+00,1.186949133872985840e+00,1.042588576674461365e-01,9.522067010402679443e-02,1.089168861508369446e-01,1.068696379661560059e-01,1.123718768358230591e-01,1.219031810760498047e+00,1.044559702277183533e-01,1.357612907886505127e-01,1.276094466447830200e-01,1.054568439722061157e-01,1.055120751261711121e-01,1.096804365515708923e-01,1.044135391712188721e-01,1.112609982490539551e+00,1.072484105825424194e-01,9.602847695350646973e-02,1.068432569503784180e+00,1.139995828270912170e-01,9.906867891550064087e-02,9.601222723722457886e-02,1.055375486612319946e-01,1.109908744692802429e-01,1.102701053023338318e-01
47,1.088911071419715881e-01,1.138129085302352905e-01,1.118759214878082275e-01,1.011943146586418152e-01,1.069382280111312866e-01,9.754125028848648071e-02,1.121098250150680542e-01,1.177592039108276367e+00,1.187610030174255371e-01,9.744204580783843994e-02,1.117396131157875061e-01,1.115377992391586304e-01,1.207550764083862305e-01,1.214802026748657227e+00,1.075108945369720459e-01,1.166470646858215332e+00,1.183533787727355957e+00,1.068385019898414612e-01,1.017177328467369080e-01,1.074284240603446960e-01,1.020210087299346924e-01,1.052431315183639526e-01,1.227547168731689453e+00,1.113468781113624573e-01,1.280021369457244873e-01,1.231547966599464417e-01,9.973323345184326172e-02,1.098687797784805298e-01,1.245595291256904602e-01,1.208817660808563232e-01,1.115931272506713867e+00,1.149004548788070679e-01,1.039729863405227661e-01,1.079944014549255371e+00,1.129366680979728699e-01,1.051594763994216919e-01,1.125162020325660706e-01,1.057901903986930847e-01,1.268947571516036987e-01,1.096275746822357178e-01
48,1.088797748088836670e-01,1.127467006444931030e-01,1.045705601572990417e-01,1.155764907598495483e-01,1.104078963398933411e-01,1.017148345708847046e-01,1.113674417138099670e-01,1.164905548095703125e+00,1.208222359418869019e-01,9.718737751245498657e-02,1.100760251283645630e-01,1.052991002798080444e-01,1.052295118570327759e-01,1.205138206481933594e+00,1.013254523277282715e-01,1.165926456451416016e+00,1.204325795173645020e+00,1.041885241866111755e-01,1.118876263499259949e-01,1.116462573409080505e-01,9.848619252443313599e-02,1.316054910421371460e-01,1.241259574890136719e+00,1.205436736345291138e-01,1.039654687047004700e-01,1.074865609407424927e-01,1.091271936893463135e-01,1.056582182645797729e-01,1.071604117751121521e-01,1.217937618494033813e-01,1.123266935348510742e+00,1.166455596685409546e-01,1.136530861258506775e-01,1.075985193252563477e+00,1.061613038182258606e-01,1.097710579633712769e-01,1.313138604164123535e-01,1.223515421152114868e-01,1.107588261365890503e-01,1.166560575366020203e-01
49,1.206552758812904358e-01,1.020085439085960388e-01,1.110665276646614075e-01,1.270015537738800049e-01,1.139476373791694641e-01,1.092550680041313171e-01,1.111867055296897888e-01,1.174044013023376465e+00,9.752786159515380859e-02,9.998133033514022827e-02,1.202522665262222290e-01,9.730105847120285034e-02,1.114230975508689880e-01,1.210054755210876465e+00,1.156705319881439209e-01,1.161627173423767090e+00,1.190950155258178711e+00,9.730461984872817993e-02,1.004296615719795227e-01,1.077425256371498108e-01,1.121261566877365112e-01,1.240745633840560913e-01,1.234278917312622070e+00,1.016316488385200500e-01,1.036414653062820435e-01,1.094814985990524292e-01,1.128213629126548767e-01,1.101400107145309448e-01,1.141742318868637085e-01,1.046612262725830078e-01,1.119524002075195312e+00,9.718243032693862915e-02,1.066422834992408752e-01,1.061573743820190430e+00,1.301379948854446411e-01,1.206302866339683533e-01,1.152301654219627380e-01,1.046699881553649902e-01,1.044135615229606628e-01,1.057098731398582458e-01
50,1.238092929124832153e-01,1.108890399336814880e-01,1.055387035012245178e-01,1.110447049140930176e-01,1.090922504663467407e-01,1.178025901317596436e-01,1.060610264539718628e-01,1.191528081893920898e+00,1.042117699980735779e-01,1.087613701820373535e-01,1.152406409382820129e-01,1.099894866347312927e-01,1.030726283788681030e-01,1.210970282554626465e+00,1.046487540006637573e-01,1.151891231536865234e+00,1.192485332489013672e+00,1.064823791384696960e-01,1.208069026470184326e-01,1.097405925393104553e-01,1.064781248569488525e-01,1.071541309356689453e-01,1.236427664756774902e+00,1.097927317023277283e-01,1.117396578192710876e-01,1.040718927979469299e-01,1.125177219510078430e-01,1.078486964106559753e-01,1.141131669282913208e-01,1.123535186052322388e-01,1.116453647613525391e+00,1.038008332252502441e-01,1.153937429189682007e-01,1.073646783828735352e+00,1.109591424465179443e-01,1.050957068800926208e-01,1.086148619651794434e-01,1.220893487334251404e-01,1.026166602969169617e-01,1.082746610045433044e-01
51,1.064899563789367676e-01,1.001582816243171692e-01,1.007621735334396362e-01,1.149509027600288391e-01,1.076418384909629822e-01,1.009059697389602661e-01,1.201870664954185486e-01,1.179757714271545410e+00,1.012621149420738220e-01,1.136363372206687927e-01,1.035759747028350830e-01,1.185336261987686157e-01,1.071314364671707153e-01,1.202245116233825684e+00,9.999330341815948486e-02,1.165978550910949707e+00,1.204957485198974609e+00,1.073157191276550293e-01,1.079857796430587769e-01,1.006066724658012390e-01,9.789642691612243652e-02,1.120053008198738098e-01,1.221634864807128906e+00,9.780817478895187378e-02,1.005312427878379822e-01,1.120719090104103088e-01,1.114736273884773254e-01,1.014000698924064636e-01,9.556286782026290894e-02,1.007200479507446289e-01,1.119375228881835938e+00,1.125273928046226501e-01,1.218567267060279846e-01,1.076437950134277344e+00,1.093583926558494568e-01,1.133646145462989807e-01,1.064430400729179382e-01,1.215293258428573608e-01,9.863669425249099731e-02,1.046346575021743774e-01
52,1.011348292231559753e-01,1.102024167776107788e-01,1.036153361201286316e-01,1.070075035095214844e-01,1.058795452117919922e-01,9.593900293111801147e-02,1.119251623749732971e-01,1.180354237556457520e+00,1.252108067274093628e-01,1.036116778850555420e-01,1.109483316540718079e-01,1.113089174032211304e-01,1.075570955872535706e-01,1.200890421867370605e+00,1.038506627082824707e-01,1.150574207305908203e+00,1.195581912994384766e+00,9.836918115615844727e-02,1.086746603250503540e-01,1.075084060430526733e-01,1.023675724864006042e-01,1.082288026809692383e-01,1.226824164390563965e+00,1.057642251253128052e-01,9.850099682807922363e-02,1.070330664515495300e-01,1.056917086243629456e-01,1.044790148735046387e-01,1.088260412216186523e-01,1.020925268530845642e-01,1.124588012695312500e+00,1.205528602004051208e-01,1.074100583791732788e-01,1.061596035957336426e+00,1.032563373446464539e-01,1.113276109099388123e-01,1.113582104444503784e-01,1.043771728873252869e-01,1.135802865028381348e-01,1.027898192405700684e-01
53,1.212489083409309387e-01,9.877876937389373779e-02,1.094201654195785522e-01,1.021340191364288330e-01,1.035823151469230652e-01,9.373605996370315552e-02,1.353238523006439209e-01,1.182565808296203613e+00,1.031998470425605774e-01,1.125114783644676208e-01,1.116440221667289734e-01,1.021616384387016296e-01,1.032039597630500793e-01,1.207892179489135742e+00,9.590715169906616211e-02,1.163218259811401367e+00,1.192120909690856934e+00,1.025862321257591248e-01,1.007484421133995056e-01,1.092677637934684753e-01,1.068960279226303101e-01,1.077491417527198792e-01,1.222836494445800781e+00,1.144044101238250732e-01,9.933198243379592896e-02,1.117226853966712952e-01,1.129465475678443909e-01,1.007115393877029419e-01,1.010078489780426025e-01,1.128396019339561462e-01,1.120106577873229980e+00,1.097414344549179077e-01,9.664233773946762085e-02,1.082028746604919434e+00,1.077916175127029419e-01,9.975638985633850098e-02,1.018067896366119385e-01,1.088980585336685181e-01,1.151048839092254639e-01,9.133668243885040283e-02
54,1.158096194267272949e-01,1.156924143433570862e-01,1.073139160871505737e-01,1.172904670238494873e-01,1.144326403737068176e-01,1.166377589106559753e-01,1.079537868499755859e-01,1.188913464546203613e+00,1.001687496900558472e-01,1.046938449144363403e-01,1.052813306450843811e-01,1.009668931365013123e-01,1.118340566754341125e-01,1.224482536315917969e+00,9.560257941484451294e-02,1.180464982986450195e+00,1.204459071159362793e+00,1.013963669538497925e-01,9.649031609296798706e-02,1.051138415932655334e-01,1.042567268013954163e-01,1.081038787961006165e-01,1.231776118278503418e+00,1.027153208851814270e-01,1.119320690631866455e-01,1.012962087988853455e-01,1.152066811919212341e-01,1.097693592309951782e-01,1.144572123885154724e-01,9.775186330080032349e-02,1.126636862754821777e+00,1.246884837746620178e-01,9.492337703704833984e-02,1.074463248252868652e+00,1.157365217804908752e-01,1.134053394198417664e-01,1.036086007952690125e-01,1.125536710023880005e-01,1.044209077954292297e-01,1.029613465070724487e-01
55,1.077678799629211426e-01,1.038257703185081482e-01,1.088279187679290771e-01,1.166112050414085388e-01,1.037194728851318359e-01,1.031002774834632874e-01,9.217076748609542847e-02,1.183772206306457520e+00,9.964960068464279175e-02,1.087092831730842590e-01,1.013712808489799500e-01,1.033172979950904846e-01,1.196892634034156799e-01,1.203592777252197266e+00,1.152320951223373413e-01,1.162454009056091309e+00,1.199462294578552246e+00,1.131675913929939270e-01,1.060258820652961731e-01,9.772920608520507812e-02,1.104448959231376648e-01,1.031321883201599121e-01,1.229969024658203125e+00,9.988716244697570801e-02,1.162213981151580811e-01,1.039013192057609558e-01,1.162137240171432495e-01,1.068755313754081726e-01,1.082635298371315002e-01,1.034722030162811279e-01,1.131837844848632812e+00,1.062722727656364441e-01,1.117726340889930725e-01,1.080314517021179199e+00,1.098560392856597900e-01,1.046468392014503479e-01,1.083843335509300232e-01,9.623980522155761719e-02,1.087366268038749695e-01,1.070948764681816101e-01
56,1.005245596170425415e-01,1.038490012288093567e-01,1.180735900998115540e-01,1.129797473549842834e-01,1.054885536432266235e-01,1.061032861471176147e-01,9.865876287221908569e-02,1.180766344070434570e+00,1.003424227237701416e-01,1.098501384258270264e-01,1.164068877696990967e-01,1.044638752937316895e-01,1.102329120039939880e-01,1.217369794845581055e+00,1.092787533998489380e-01,1.173025012016296387e+00,1.198581457138061523e+00,1.118204444646835327e-01,1.000728830695152283e-01,1.036419942975044250e-01,1.011054962873458862e-01,1.036578565835952759e-01,1.228947162628173828e+00,9.779900312423706055e-02,9.940902888774871826e-02,1.125416383147239685e-01,1.080223470926284790e-01,1.159257069230079651e-01,1.137523576617240906e-01,1.150611415505409241e-01,1.136065244674682617e+00,1.072535961866378784e-01,1.184029728174209595e-01,1.076973438262939453e+00,1.006859168410301208e-01,1.068312078714370728e-01,1.074907928705215454e-01,1.040836200118064880e-01,1.081452369689941406e-01,1.078954413533210754e-01
57,1.116504520177841187e-01,1.042507216334342957e-01,1.122896522283554077e-01,1.082086712121963501e-01,1.054997518658638000e-01,1.067905202507972717e-01,1.078354790806770325e-01,1.180844187736511230e+00,1.010710373520851135e-01,1.014347523450851440e-01,1.040571182966232300e-01,1.078185811638832092e-01,1.387348920106887817e-01,1.216896533966064453e+00,1.143635064363479614e-01,1.162208080291748047e+00,1.201940059661865234e+00,1.067353487014770508e-01,1.186140030622482300e-01,1.128326505422592163e-01,1.093242019414901733e-01,9.913936257362365723e-02,1.224976539611816406e+00,1.022255793213844299e-01,1.124342307448387146e-01,1.057040691375732422e-01,1.045525446534156799e-01,1.050500124692916870e-01,1.032503917813301086e-01,1.227260977029800415e-01,1.132519006729125977e+00,1.098071634769439697e-01,9.613396227359771729e-02,1.070002436637878418e+00,1.065206229686737061e-01,1.171876043081283569e-01,1.019566282629966736e-01,1.085414141416549683e-01,1.127258837223052979e-01,1.069760620594024658e-01
58,1.173259615898132324e-01,1.238151639699935913e-01,1.181332096457481384e-01,1.028270274400711060e-01,1.190806031227111816e-01,1.120689660310745239e-01,1.072429716587066650e-01,1.198400616645812988e+00,1.025321781635284424e-01,1.026117429137229919e-01,1.099374294281005859e-01,1.051394715905189514e-01,1.084995344281196594e-01,1.220424056053161621e+00,1.037065759301185608e-01,1.172184705734252930e+00,1.193786978721618652e+00,9.618867188692092896e-02,1.139709427952766418e-01,1.067331582307815552e-01,1.093948259949684143e-01,1.105885505676269531e-01,1.234789252281188965e+00,1.071805730462074280e-01,1.100350692868232727e-01,1.134835407137870789e-01,1.093927919864654541e-01,1.186889633536338806e-01,1.226442679762840271e-01,1.182593107223510742e-01,1.118816375732421875e+00,9.836258739233016968e-02,9.610849618911743164e-02,1.086755037307739258e+00,1.202249452471733093e-01,9.965553134679794312e-02,1.002204716205596924e-01,1.035101562738418579e-01,1.118517443537712097e-01,1.101698949933052063e-01
59,1.077068373560905457e-01,9.989014267921447754e-02,9.507297724485397339e-02,1.131602674722671509e-01,1.162404417991638184e-01,1.096401885151863098e-01,1.043320745229721069e-01,1.181517243385314941e+00,1.035371646285057068e-01,1.049248799681663513e-01,1.119300797581672668e-01,1.033009588718414307e-01,1.043055877089500427e-01,1.216779351234436035e+00,1.058722585439682007e-01,1.166445612907409668e+00,1.195431828498840332e+00,1.089081987738609314e-01,1.045404225587844849e-01,1.170284673571586609e-01,1.013949587941169739e-01,1.033790707588195801e-01,1.244362354278564453e+00,1.036740019917488098e-01,1.034640669822692871e-01,1.060529723763465881e-01,1.030607223510742188e-01,1.040361672639846802e-01,1.103243604302406311e-01,1.080499440431594849e-01,1.132663846015930176e+00,1.091720908880233765e-01,1.009054407477378845e-01,1.080456137657165527e+00,1.059063300490379333e-01,1.087657064199447632e-01,1.091531738638877869e-01,1.127508282661437988e-01,1.002348437905311584e-01,1.057269796729087830e-01
60,1.134051531553268433e-01,1.047962009906768799e-01,1.005452573299407959e-01,1.198244392871856689e-01,1.104378476738929749e-01,1.007623076438903809e-01,1.017902567982673645e-01,1.182704687118530273e+00,1.073430180549621582e-01,9.975590556859970093e-02,1.064271554350852966e-01,9.497816115617752075e-02,1.066344156861305237e-01,1.224630475044250488e+00,1.079098433256149292e-01,1.164976596832275391e+00,1.201971769332885742e+00,1.141427606344223022e-01,9.596461802721023560e-02,1.184665560722351074e-01,9.523951262235641479e-02,1.015670225024223328e-01,1.244356632232666016e+00,1.023755073547363281e-01,1.045072823762893677e-01,1.244866698980331421e-01,1.079854220151901245e-01,1.020560637116432190e-01,9.893571585416793823e-02,1.053627058863639832e-01,1.121076107025146484e+00,1.013288125395774841e-01,1.020105928182601929e-01,1.080101132392883301e+00,1.089479997754096985e-01,1.106468960642814636e-01,1.160422563552856445e-01,1.068112254142761230e-01,1.103236377239227295e-01,1.091110184788703918e-01
61,9.885591268539428711e-02,1.005842834711074829e-01,1.010480895638465881e-01,1.022784784436225891e-01,1.063148602843284607e-01,1.093143671751022339e-01,1.157189011573791504e-01,1.190991997718811035e+00,1.053211688995361328e-01,1.065538153052330017e-01,1.122215017676353455e-01,1.057224720716476440e-01,1.034031137824058533e-01,1.215896129608154297e+00,9.837134182453155518e-02,1.172482252120971680e+00,1.205231189727783203e+00,1.008603498339653015e-01,1.123804748058319092e-01,1.044581159949302673e-01,1.088978573679924011e-01,1.157452911138534546e-01,1.234458684921264648e+00,1.124750003218650818e-01,1.016332134604454041e-01,1.180945411324501038e-01,1.181175932288169861e-01,1.097727417945861816e-01,1.227042302489280701e-01,1.017421782016754150e-01,1.135660648345947266e+00,1.257141381502151489e-01,1.105248704552650452e-01,1.073959350585937500e+00,1.064093783497810364e-01,1.054314598441123962e-01,1.029802113771438599e-01,1.050999164581298828e-01,1.057626679539680481e-01,1.087894067168235779e-01
62,9.751993417739868164e-02,1.037798151373863220e-01,1.035971119999885559e-01,1.129180341958999634e-01,9.666854888200759888e-02,1.078720912337303162e-01,1.181036308407783508e-01,1.187939167022705078e+00,9.978469461202621460e-02,1.111649051308631897e-01,1.029629781842231750e-01,1.162904724478721619e-01,1.075300350785255432e-01,1.218789815902709961e+00,1.134712025523185730e-01,1.172226071357727051e+00,1.215176105499267578e+00,1.017138436436653137e-01,1.040415242314338684e-01,9.982673823833465576e-02,1.018824055790901184e-01,1.079725176095962524e-01,1.241903305053710938e+00,1.146613731980323792e-01,1.059026941657066345e-01,9.857918322086334229e-02,1.094990596175193787e-01,1.054065078496932983e-01,1.141487285494804382e-01,1.025123894214630127e-01,1.132321953773498535e+00,1.031251177191734314e-01,1.097943261265754700e-01,1.071106314659118652e+00,1.101494878530502319e-01,1.001332774758338928e-01,1.059127002954483032e-01,1.065903529524803162e-01,1.049665585160255432e-01,1.542654633522033691e-01
63,1.053924933075904846e-01,1.073552668094635010e-01,9.877820312976837158e-02,9.253678470849990845e-02,1.006046012043952942e-01,9.933850914239883423e-02,1.229668185114860535e-01,1.191378593444824219e+00,1.024720594286918640e-01,1.064700335264205933e-01,1.037783846259117126e-01,1.288996040821075439e-01,1.142162233591079712e-01,1.235744595527648926e+00,1.037740409374237061e-01,1.176783800125122070e+00,1.198399782180786133e+00,1.033705845475196838e-01,9.897457808256149292e-02,9.638520330190658569e-02,1.065823361277580261e-01,1.063024923205375671e-01,1.238729596138000488e+00,1.001842096447944641e-01,1.016427055001258850e-01,1.215178370475769043e-01,1.148813366889953613e-01,1.059873104095458984e-01,9.770798683166503906e-02,1.092151626944541931e-01,1.126567125320434570e+00,1.036689579486846924e-01,1.042483523488044739e-01,1.082800626754760742e+00,1.056890189647674561e-01,1.039489656686782837e-01,1.043970286846160889e-01,1.134618520736694336e-01,1.027415990829467773e-01,1.139030456542968750e-01
64,1.131755858659744263e-01,9.638639539480209351e-02,1.093142107129096985e-01,1.167173683643341064e-01,1.084727421402931213e-01,9.515704214572906494e-02,1.169984489679336548e-01,1.189445018768310547e+00,1.120816767215728760e-01,1.036244109272956848e-01,1.069360822439193726e-01,1.037886887788772583e-01,1.013395711779594421e-01,1.226524472236633301e+00,1.136082783341407776e-01,1.179741382598876953e+00,1.199659347534179688e+00,9.757672995328903198e-02,1.013899594545364380e-01,1.042669564485549927e-01,1.014536842703819275e-01,9.891981631517410278e-02,1.234805941581726074e+00,1.171603575348854065e-01,1.032015085220336914e-01,1.005825623869895935e-01,1.003925651311874390e-01,9.660261124372482300e-02,1.043153479695320129e-01,1.084696650505065918e-01,1.123984694480895996e+00,1.127221584320068359e-01,9.780348837375640869e-02,1.079667806625366211e+00,1.112176552414894104e-01,1.066201254725456238e-01,1.204422041773796082e-01,1.172374486923217773e-01,1.098073720932006836e-01,9.907534718513488770e-02
65,1.129390373826026917e-01,1.014699712395668030e-01,1.092988252639770508e-01,1.088939681649208069e-01,9.937269240617752075e-02,1.065784320235252380e-01,1.029080674052238464e-01,1.206469535827636719e+00,1.095879450440406799e-01,1.000061631202697754e-01,1.051862016320228577e-01,1.137811094522476196e-01,1.123123839497566223e-01,1.223240613937377930e+00,1.119535937905311584e-01,1.187458515167236328e+00,1.226222753524780273e+00,1.142531707882881165e-01,1.105668172240257263e-01,1.171686947345733643e-01,1.096816882491111755e-01,1.066957637667655945e-01,1.238353490829467773e+00,1.034879982471466064e-01,1.055219396948814392e-01,1.115824356675148010e-01,1.024416089057922363e-01,1.054242104291915894e-01,1.191113740205764771e-01,1.230233684182167053e-01,1.138117551803588867e+00,1.109350845217704773e-01,1.078226342797279358e-01,1.076103925704956055e+00,9.849193692207336426e-02,1.177748441696166992e-01,1.051507219672203064e-01,1.189093664288520813e-01,1.100234687328338623e-01,1.267991662025451660e-01
66,9.984751045703887939e-02,1.089834347367286682e-01,1.040923744440078735e-01,1.055908799171447754e-01,1.123994812369346619e-01,1.138140782713890076e-01,1.067754849791526794e-01,1.195311546325683594e+00,1.218694448471069336e-01,1.048710793256759644e-01,1.069456413388252258e-01,1.052137389779090881e-01,1.035706996917724609e-01,1.226254820823669434e+00,1.056283935904502869e-01,1.164075016975402832e+00,1.217746376991271973e+00,9.995293617248535156e-02,1.058995500206947327e-01,1.100823879241943359e-01,1.055421158671379089e-01,1.159611120820045471e-01,1.249963521957397461e+00,1.310423612594604492e-01,1.164507791399955750e-01,1.072236299514770508e-01,1.101252287626266479e-01,1.218565106391906738e-01,1.043545305728912354e-01,1.054797321557998657e-01,1.134880185127258301e+00,1.270207464694976807e-01,1.106470003724098206e-01,1.090420842170715332e+00,1.044339910149574280e-01,9.999295324087142944e-02,1.066679358482360840e-01,1.005356535315513611e-01,1.039621680974960327e-01,1.026170998811721802e-01
67,1.130165085196495056e-01,9.713810682296752930e-02,1.103240773081779480e-01,9.428191930055618286e-02,1.071175634860992432e-01,1.224519014358520508e-01,1.243056058883666992e-01,1.195346951484680176e+00,1.056756526231765747e-01,1.007200777530670166e-01,1.191421151161193848e-01,1.120458468794822693e-01,1.035480797290802002e-01,1.222030878067016602e+00,9.471395611763000488e-02,1.171889543533325195e+00,1.223039507865905762e+00,9.923993796110153198e-02,1.121769472956657410e-01,1.047980934381484985e-01,1.231104135513305664e-01,1.009158343076705933e-01,1.236989259719848633e+00,1.246792525053024292e-01,1.137949600815773010e-01,1.175835579633712769e-01,1.157284453511238098e-01,9.994272887706756592e-02,1.126468181610107422e-01,1.065398380160331726e-01,1.138734459877014160e+00,9.860881417989730835e-02,1.078897863626480103e-01,1.070725798606872559e+00,1.179080083966255188e-01,1.133588925004005432e-01,1.011147201061248779e-01,1.224140524864196777e-01,1.078763306140899658e-01,1.003594845533370972e-01
68,1.021119505167007446e-01,1.171326264739036560e-01,1.093766316771507263e-01,1.093936711549758911e-01,1.058054491877555847e-01,1.014117449522018433e-01,1.106895133852958679e-01,1.181756496429443359e+00,9.643746167421340942e-02,1.150671094655990601e-01,1.214944869279861450e-01,1.042891666293144226e-01,1.168985441327095032e-01,1.226730823516845703e+00,1.016418412327766418e-01,1.165919303894042969e+00,1.211214423179626465e+00,1.103891208767890930e-01,1.046432405710220337e-01,1.168185472488403320e-01,1.215604469180107117e-01,1.037561818957328796e-01,1.237422466278076172e+00,1.049829795956611633e-01,1.038079187273979187e-01,1.101637855172157288e-01,1.069224402308464050e-01,1.138418093323707581e-01,1.011661812663078308e-01,1.094780638813972473e-01,1.131481885910034180e+00,1.029610410332679749e-01,9.577485173940658569e-02,1.087242245674133301e+00,1.233810335397720337e-01,1.082947999238967896e-01,1.090079843997955322e-01,1.010682582855224609e-01,1.116018220782279968e-01,1.122358366847038269e-01
69,1.070756167173385620e-01,9.906116873025894165e-02,1.149261668324470520e-01,1.120701581239700317e-01,1.295104026794433594e-01,1.105704382061958313e-01,1.107906252145767212e-01,1.191239833831787109e+00,1.116682961583137512e-01,1.174332648515701294e-01,1.149046570062637329e-01,9.151671826839447021e-02,1.103781163692474365e-01,1.218233466148376465e+00,1.087163612246513367e-01,1.179512858390808105e+00,1.200808048248291016e+00,1.168086826801300049e-01,1.126675978302955627e-01,9.704768657684326172e-02,1.055582389235496521e-01,1.134453862905502319e-01,1.261124849319458008e+00,1.108285188674926758e-01,1.115511879324913025e-01,1.140260323882102966e-01,1.072632521390914917e-01,1.157250478863716125e-01,1.046807318925857544e-01,9.955715388059616089e-02,1.132194757461547852e+00,1.011615693569183350e-01,1.080461889505386353e-01,1.082560420036315918e+00,1.020953357219696045e-01,1.074083372950553894e-01,1.293830275535583496e-01,1.064082011580467224e-01,1.373484283685684204e-01,1.216427162289619446e-01
70,1.033573672175407410e-01,1.140831783413887024e-01,8.894445747137069702e-02,1.047663763165473938e-01,1.169171705842018127e-01,1.116566881537437439e-01,1.038324460387229919e-01,1.189024448394775391e+00,1.156898960471153259e-01,1.028305217623710632e-01,1.179266348481178284e-01,1.068350002169609070e-01,1.051965653896331787e-01,1.225001811981201172e+00,1.016691476106643677e-01,1.177244424819946289e+00,1.217212200164794922e+00,9.575222432613372803e-02,1.065089255571365356e-01,1.055312380194664001e-01,1.037653535604476929e-01,1.059229597449302673e-01,1.242341637611389160e+00,1.098652258515357971e-01,1.058103442192077637e-01,1.109815239906311035e-01,1.002692803740501404e-01,1.002916619181632996e-01,1.075142025947570801e-01,1.030412465333938599e-01,1.135664224624633789e+00,1.140700578689575195e-01,9.775448590517044067e-02,1.088147163391113281e+00,1.006864905357360840e-01,1.109981834888458252e-01,9.842529892921447754e-02,1.008665859699249268e-01,1.259399056434631348e-01,1.078600287437438965e-01
71,1.050732210278511047e-01,1.063474044203758240e-01,1.076008826494216919e-01,9.748623520135879517e-02,1.051211208105087280e-01,1.164875701069831848e-01,1.066107898950576782e-01,1.187377333641052246e+00,1.075433492660522461e-01,1.063223704695701599e-01,1.063529551029205322e-01,1.356025040149688721e-01,1.102173402905464172e-01,1.235742568969726562e+00,1.168864145874977112e-01,1.173863053321838379e+00,1.208354115486145020e+00,1.004820466041564941e-01,1.009253934025764465e-01,1.114692911505699158e-01,1.084356680512428284e-01,1.187273785471916199e-01,1.248725295066833496e+00,1.062533482909202576e-01,1.057448834180831909e-01,1.031139492988586426e-01,1.078917235136032104e-01,1.094147861003875732e-01,1.005588024854660034e-01,1.130858212709426880e-01,1.158572554588317871e+00,1.106695234775543213e-01,9.850646555423736572e-02,1.086928606033325195e+00,1.089036837220191956e-01,1.063961833715438843e-01,1.039559394121170044e-01,1.262872666120529175e-01,1.060539111495018005e-01,1.071307435631752014e-01
72,1.035400778055191040e-01,1.038367152214050293e-01,1.070680245757102966e-01,1.142934635281562805e-01,1.092733591794967651e-01,1.010804325342178345e-01,1.078829243779182434e-01,1.202962398529052734e+00,1.094419211149215698e-01,1.117518693208694458e-01,1.002922132611274719e-01,1.053154021501541138e-01,1.094928905367851257e-01,1.241155743598937988e+00,1.022398844361305237e-01,1.184543967247009277e+00,1.203872680664062500e+00,1.170753315091133118e-01,9.884970635175704956e-02,9.978509694337844849e-02,1.060647889971733093e-01,1.155379712581634521e-01,1.234375476837158203e+00,1.009399071335792542e-01,1.002997905015945435e-01,1.042158305644989014e-01,1.147483140230178833e-01,1.261667162179946899e-01,1.089314818382263184e-01,1.188641712069511414e-01,1.149715662002563477e+00,1.098525971174240112e-01,1.064471378922462463e-01,1.089021205902099609e+00,1.103794127702713013e-01,1.264340728521347046e-01,1.041030511260032654e-01,1.128919348120689392e-01,1.054173782467842102e-01,1.147345378994941711e-01
73,1.081965565681457520e-01,1.031028851866722107e-01,1.209620684385299683e-01,1.102388128638267517e-01,1.295815706253051758e-01,1.033781990408897400e-01,1.029046550393104553e-01,1.194950342178344727e+00,1.009631976485252380e-01,1.117576584219932556e-01,1.137701049447059631e-01,1.105890721082687378e-01,1.077368259429931641e-01,1.229758977890014648e+00,1.057493463158607483e-01,1.192644715309143066e+00,1.224784851074218750e+00,1.152994632720947266e-01,1.181582584977149963e-01,1.296011954545974731e-01,1.117230206727981567e-01,1.132460534572601318e-01,1.256102800369262695e+00,1.356642842292785645e-01,1.175350323319435120e-01,1.127214431762695312e-01,1.110721230506896973e-01,1.061598509550094604e-01,1.097457557916641235e-01,1.090882495045661926e-01,1.149936914443969727e+00,1.079371497035026550e-01,1.086598411202430725e-01,1.101444602012634277e+00,1.044106781482696533e-01,1.364663690328598022e-01,1.050061136484146118e-01,1.134718134999275208e-01,1.417840421199798584e-01,1.294682472944259644e-01
74,1.077234074473381042e-01,1.057320907711982727e-01,1.077255308628082275e-01,1.135381162166595459e-01,1.099426299333572388e-01,1.021452173590660095e-01,1.094521880149841309e-01,1.201306939125061035e+00,1.049548164010047913e-01,1.049461364746093750e-01,1.074161976575851440e-01,1.237567514181137085e-01,9.803449362516403198e-02,1.235884547233581543e+00,1.075771972537040710e-01,1.188353300094604492e+00,1.206581830978393555e+00,1.068558096885681152e-01,1.007826104760169983e-01,1.284811496734619141e-01,1.132786571979522705e-01,1.168541312217712402e-01,1.271252155303955078e+00,1.030291989445686340e-01,1.075816377997398376e-01,1.159889400005340576e-01,1.060459390282630920e-01,9.622815251350402832e-02,1.049314662814140320e-01,1.080603078007698059e-01,1.124411821365356445e+00,9.738605469465255737e-02,1.269024610519409180e-01,1.084753870964050293e+00,1.065793484449386597e-01,1.189569011330604553e-01,1.021663993597030640e-01,1.103139445185661316e-01,1.239860951900482178e-01,1.050754934549331665e-01
75,1.370677202939987183e-01,1.195363327860832214e-01,1.135304495692253113e-01,1.145072653889656067e-01,1.259979605674743652e-01,1.096021011471748352e-01,1.049533784389495850e-01,1.208758354187011719e+00,1.064490377902984619e-01,1.040677577257156372e-01,1.000270992517471313e-01,1.061303243041038513e-01,1.182418763637542725e-01,1.238668084144592285e+00,1.228534802794456482e-01,1.184899806976318359e+00,1.220153212547302246e+00,1.031882464885711670e-01,9.730508178472518921e-02,1.253548115491867065e-01,9.893263876438140869e-02,1.240899190306663513e-01,1.267314314842224121e+00,1.169553995132446289e-01,1.055461168289184570e-01,1.030258089303970337e-01,1.048601493239402771e-01,1.172264367341995239e-01,1.192624419927597046e-01,1.164130643010139465e-01,1.141738295555114746e+00,1.060582771897315979e-01,9.761509299278259277e-02,1.073229432106018066e+00,1.158599555492401123e-01,1.121036559343338013e-01,1.160218566656112671e-01,1.084677949547767639e-01,1.073870062828063965e-01,1.034405902028083801e-01
76,1.130756735801696777e-01,1.135484799742698669e-01,1.037011891603469849e-01,1.115497574210166931e-01,1.111643388867378235e-01,1.023506224155426025e-01,1.027827709913253784e-01,1.191409945487976074e+00,9.836667031049728394e-02,1.007888466119766235e-01,1.038784086704254150e-01,1.034007146954536438e-01,8.719489723443984985e-02,1.233410596847534180e+00,1.104515343904495239e-01,1.186188697814941406e+00,1.211320877075195312e+00,1.067451834678649902e-01,1.006682142615318298e-01,1.050411984324455261e-01,1.102364733815193176e-01,1.032673493027687073e-01,1.268183588981628418e+00,1.030671298503875732e-01,1.151453554630279541e-01,1.080981492996215820e-01,1.077241525053977966e-01,1.083692759275436401e-01,1.008304134011268616e-01,1.104338690638542175e-01,1.141972422599792480e+00,1.048496589064598083e-01,1.136019527912139893e-01,1.083458065986633301e+00,1.093477159738540649e-01,1.135264113545417786e-01,1.027155146002769470e-01,1.099844649434089661e-01,1.116466298699378967e-01,1.160406917333602905e-01
77,1.215177923440933228e-01,1.109880506992340088e-01,1.047185659408569336e-01,9.760014712810516357e-02,1.052971929311752319e-01,1.106532886624336243e-01,1.044004410505294800e-01,1.202361106872558594e+00,1.120355874300003052e-01,1.028969809412956238e-01,1.134352236986160278e-01,1.170155107975006104e-01,1.085403785109519958e-01,1.241484642028808594e+00,1.016592085361480713e-01,1.174808740615844727e+00,1.217833518981933594e+00,1.030665785074234009e-01,1.021670550107955933e-01,1.045407950878143311e-01,1.126192808151245117e-01,1.076246574521064758e-01,1.260936737060546875e+00,1.083986461162567139e-01,1.057994067668914795e-01,9.220775216817855835e-02,1.055978462100028992e-01,1.156886741518974304e-01,1.003314033150672913e-01,1.095845848321914673e-01,1.132590174674987793e+00,1.123620495200157166e-01,9.644874930381774902e-02,1.093898892402648926e+00,9.682173281908035278e-02,1.195298209786415100e-01,1.079302951693534851e-01,1.175623387098312378e-01,1.305852383375167847e-01,1.065809130668640137e-01
78,1.121838837862014771e-01,1.023105680942535400e-01,1.096117645502090454e-01,1.116901487112045288e-01,1.079632863402366638e-01,1.193798482418060303e-01,1.250137239694595337e-01,1.197589516639709473e+00,1.121001020073890686e-01,1.115777045488357544e-01,1.204273998737335205e-01,1.175042390823364258e-01,1.037561520934104919e-01,1.243644475936889648e+00,1.036789715290069580e-01,1.195260167121887207e+00,1.217368960380554199e+00,1.030654385685920715e-01,1.238324567675590515e-01,1.083916202187538147e-01,1.130932494997978210e-01,9.849219024181365967e-02,1.264781951904296875e+00,1.135959774255752563e-01,1.039862856268882751e-01,1.139168515801429749e-01,1.101196780800819397e-01,1.090012937784194946e-01,1.129346340894699097e-01,1.098348945379257202e-01,1.143192291259765625e+00,1.203530877828598022e-01,1.241727396845817566e-01,1.098185777664184570e+00,1.164896190166473389e-01,1.017675995826721191e-01,1.106413453817367554e-01,1.080547571182250977e-01,9.738396108150482178e-02,1.095090210437774658e-01
79,1.061562448740005493e-01,1.081017255783081055e-01,1.033321097493171692e-01,8.917895704507827759e-02,1.266416758298873901e-01,1.180523484945297241e-01,1.038526445627212524e-01,1.211715817451477051e+00,1.200186982750892639e-01,1.100046038627624512e-01,1.074243411421775818e-01,1.037241518497467041e-01,1.165574416518211365e-01,1.235326886177062988e+00,1.365621536970138550e-01,1.190087556838989258e+00,1.237310886383056641e+00,1.104651764035224915e-01,1.096427813172340393e-01,1.141388490796089172e-01,1.207636147737503052e-01,1.152325049042701721e-01,1.251909017562866211e+00,1.120819598436355591e-01,1.211650520563125610e-01,1.013032272458076477e-01,9.895987063646316528e-02,1.075719222426414490e-01,9.869594126939773560e-02,1.035292893648147583e-01,1.138329863548278809e+00,1.126594766974449158e-01,1.221279725432395935e-01,1.087749361991882324e+00,1.039596125483512878e-01,1.176380366086959839e-01,1.032033935189247131e-01,1.185743287205696106e-01,1.050317436456680298e-01,1.092270091176033020e-01
80,9.985648840665817261e-02,1.192291975021362305e-01,1.153817772865295410e-01,1.073762699961662292e-01,1.009996905922889709e-01,1.394530683755874634e-01,9.254338592290878296e-02,1.207565188407897949e+00,1.133739426732063293e-01,1.125327050685882568e-01,1.078892946243286133e-01,1.085627004504203796e-01,9.779556840658187866e-02,1.234469294548034668e+00,1.066782623529434204e-01,1.194310665130615234e+00,1.225324273109436035e+00,1.128855049610137939e-01,1.054689437150955200e-01,9.253916889429092407e-02,9.629769623279571533e-02,1.176315993070602417e-01,1.243286728858947754e+00,1.161924079060554504e-01,1.070147007703781128e-01,1.065522506833076477e-01,1.140005737543106079e-01,1.040517166256904602e-01,1.189663484692573547e-01,1.052202284336090088e-01,1.140026092529296875e+00,1.058732718229293823e-01,9.682195633649826050e-02,1.086728811264038086e+00,1.089864000678062439e-01,1.002943292260169983e-01,1.023584157228469849e-01,1.002903059124946594e-01,1.066059023141860962e-01,1.097905412316322327e-01
81,1.111946478486061096e-01,1.139892712235450745e-01,1.106314584612846375e-01,1.134885475039482117e-01,1.251420378684997559e-01,1.070995703339576721e-01,1.070613265037536621e-01,1.211245894432067871e+00,1.040196642279624939e-01,1.056263223290443420e-01,1.124817803502082825e-01,1.161031126976013184e-01,1.149675250053405762e-01,1.233594894409179688e+00,9.330572932958602905e-02,1.185536146163940430e+00,1.210057377815246582e+00,1.333120316267013550e-01,1.025354266166687012e-01,1.237134560942649841e-01,1.068920567631721497e-01,1.057379618287086487e-01,1.240304708480834961e+00,1.406755149364471436e-01,1.192087754607200623e-01,1.038693487644195557e-01,1.094868257641792297e-01,1.031919717788696289e-01,9.918590635061264038e-02,1.040549650788307190e-01,1.152814030647277832e+00,1.122700050473213196e-01,1.087160706520080566e-01,1.090556621551513672e+00,1.222652718424797058e-01,1.123453006148338318e-01,9.883129596710205078e-02,1.049475222826004028e-01,1.234910860657691956e-01,1.076027825474739075e-01
82,1.195640936493873596e-01,1.037746518850326538e-01,1.249281987547874451e-01,1.137543022632598877e-01,1.235222816467285156e-01,1.203403249382972717e-01,1.069703251123428345e-01,1.207995653152465820e+00,1.054694056510925293e-01,1.163043379783630371e-01,1.057636886835098267e-01,1.113056465983390808e-01,9.931515157222747803e-02,1.243559122085571289e+00,1.042209714651107788e-01,1.186071872711181641e+00,1.215421915054321289e+00,1.056469455361366272e-01,1.085848659276962280e-01,1.072241663932800293e-01,1.139345690608024597e-01,1.179370060563087463e-01,1.239548683166503906e+00,1.078918874263763428e-01,1.178442239761352539e-01,1.181883662939071655e-01,1.069597601890563965e-01,1.204592064023017883e-01,1.075262278318405151e-01,1.173746585845947266e-01,1.153104186058044434e+00,1.012999638915061951e-01,1.120432764291763306e-01,1.090826392173767090e+00,1.184959486126899719e-01,9.955643862485885620e-02,1.145412027835845947e-01,1.134937927126884460e-01,9.901503473520278931e-02,1.080550625920295715e-01
83,1.178173795342445374e-01,1.206864044070243835e-01,1.074676215648651123e-01,1.071807816624641418e-01,1.052160337567329407e-01,1.192413344979286194e-01,1.183812618255615234e-01,1.204767465591430664e+00,1.208009272813796997e-01,1.293631494045257568e-01,1.093905717134475708e-01,1.033902838826179504e-01,1.013090535998344421e-01,1.245790839195251465e+00,1.295911371707916260e-01,1.181188583374023438e+00,1.229132056236267090e+00,1.186794936656951904e-01,1.046003624796867371e-01,1.059372499585151672e-01,1.076439321041107178e-01,1.218686625361442566e-01,1.256818413734436035e+00,1.071241647005081177e-01,1.039449349045753479e-01,1.139355674386024475e-01,1.120408028364181519e-01,1.195080801844596863e-01,1.090352609753608704e-01,9.945923835039138794e-02,1.137673377990722656e+00,1.064612343907356262e-01,1.147526651620864868e-01,1.096009850502014160e+00,1.020577400922775269e-01,1.079875454306602478e-01,1.064860075712203979e-01,1.150840148329734802e-01,1.009666621685028076e-01,1.013561338186264038e-01
84,1.154469624161720276e-01,1.477207243442535400e-01,9.838694334030151367e-02,1.083068400621414185e-01,1.066732406616210938e-01,1.082440018653869629e-01,1.233335211873054504e-01,1.213515043258666992e+00,1.075395643711090088e-01,1.010267361998558044e-01,1.057782992720603943e-01,1.095564067363739014e-01,1.067236065864562988e-01,1.240605354309082031e+00,9.782341867685317993e-02,1.200339913368225098e+00,1.211484432220458984e+00,1.086546778678894043e-01,1.074110791087150574e-01,1.109894663095474243e-01,1.062870249152183533e-01,1.069931387901306152e-01,1.260355234146118164e+00,1.082405894994735718e-01,1.102917864918708801e-01,1.065347269177436829e-01,1.150882989168167114e-01,1.160349324345588684e-01,1.464154422283172607e-01,1.189138740301132202e-01,1.143724679946899414e+00,1.162234172224998474e-01,1.211856007575988770e-01,1.096433997154235840e+00,1.045122966170310974e-01,1.033353954553604126e-01,1.106242015957832336e-01,1.003821045160293579e-01,1.011709049344062805e-01,1.123631298542022705e-01
85,1.210818588733673096e-01,9.783972054719924927e-02,1.051723062992095947e-01,1.031354740262031555e-01,1.118831411004066467e-01,1.066527143120765686e-01,1.043662354350090027e-01,1.194930911064147949e+00,1.201856136322021484e-01,1.042447090148925781e-01,1.064767390489578247e-01,1.013056933879852295e-01,1.015205681324005127e-01,1.233930110931396484e+00,1.021978184580802917e-01,1.184137463569641113e+00,1.229326725006103516e+00,1.154464632272720337e-01,1.133483946323394775e-01,1.111165732145309448e-01,1.069257706403732300e-01,1.010142639279365540e-01,1.259455442428588867e+00,1.103347614407539368e-01,1.061517596244812012e-01,1.070040240883827209e-01,1.136794462800025940e-01,1.175727769732475281e-01,1.168559193611145020e-01,1.111047938466072083e-01,1.147508740425109863e+00,1.131551563739776611e-01,1.125283390283584595e-01,1.098266959190368652e+00,1.133349463343620300e-01,1.072980836033821106e-01,1.105927750468254089e-01,1.184280738234519958e-01,1.150268912315368652e-01,1.123118251562118530e-01
86,1.044809743762016296e-01,1.117250546813011169e-01,1.148523986339569092e-01,1.256271749734878540e-01,1.173253282904624939e-01,1.102681532502174377e-01,1.108907610177993774e-01,1.208725094795227051e+00,1.128193661570549011e-01,1.137983351945877075e-01,1.056613251566886902e-01,1.121541559696197510e-01,1.170176491141319275e-01,1.232411384582519531e+00,1.263283044099807739e-01,1.188565254211425781e+00,1.225168704986572266e+00,1.015359237790107727e-01,1.186073571443557739e-01,1.079857945442199707e-01,1.183057352900505066e-01,1.218492612242698669e-01,1.267978549003601074e+00,1.105764657258987427e-01,1.110381260514259338e-01,1.078514605760574341e-01,1.103435754776000977e-01,1.189486533403396606e-01,1.239308565855026245e-01,1.130777224898338318e-01,1.147175192832946777e+00,1.152304112911224365e-01,1.038570478558540344e-01,1.107665061950683594e+00,1.038104370236396790e-01,1.045747175812721252e-01,1.022823378443717957e-01,1.059846207499504089e-01,1.108623147010803223e-01,1.105892732739448547e-01
87,1.075290516018867493e-01,1.094472110271453857e-01,1.167944669723510742e-01,1.153428182005882263e-01,1.122397258877754211e-01,1.029426380991935730e-01,9.568692743778228760e-02,1.212804198265075684e+00,1.171477958559989929e-01,1.081338822841644287e-01,1.189236566424369812e-01,1.133156791329383850e-01,1.024282574653625488e-01,1.237968921661376953e+00,1.349045932292938232e-01,1.201205611228942871e+00,1.234103679656982422e+00,1.043785288929939270e-01,1.322829574346542358e-01,1.037789136171340942e-01,1.039049625396728516e-01,1.055111736059188843e-01,1.262508034706115723e+00,1.119501441717147827e-01,1.447920203208923340e-01,1.176714226603507996e-01,1.072464585304260254e-01,9.919989854097366333e-02,1.045418232679367065e-01,1.013222783803939819e-01,1.154235243797302246e+00,1.020920500159263611e-01,1.058916747570037842e-01,1.088755249977111816e+00,1.437802314758300781e-01,1.063992306590080261e-01,1.093324646353721619e-01,1.186093464493751526e-01,1.270370781421661377e-01,1.123553067445755005e-01
88,1.167693138122558594e-01,1.020979359745979309e-01,1.208945885300636292e-01,1.079401671886444092e-01,1.127702072262763977e-01,1.039745584130287170e-01,1.082360893487930298e-01,1.208500146865844727e+00,1.031228005886077881e-01,1.054410189390182495e-01,1.115489006042480469e-01,1.119927093386650085e-01,9.969651699066162109e-02,1.248468995094299316e+00,1.128002628684043884e-01,1.194139122962951660e+00,1.220455050468444824e+00,1.197179704904556274e-01,1.027139127254486084e-01,1.127905100584030151e-01,1.326414048671722412e-01,1.054510250687599182e-01,1.272648334503173828e+00,1.039207503199577332e-01,1.263155043125152588e-01,1.219149380922317505e-01,1.117003783583641052e-01,1.117592155933380127e-01,1.061335653066635132e-01,1.132254526019096375e-01,1.149729251861572266e+00,1.043528616428375244e-01,1.131273582577705383e-01,1.095853090286254883e+00,1.352980583906173706e-01,1.072264090180397034e-01,1.032331883907318115e-01,9.990233182907104492e-02,1.122633889317512512e-01,1.036544740200042725e-01
89,9.885641932487487793e-02,1.154267489910125732e-01,1.043579950928688049e-01,1.092827469110488892e-01,1.077754646539688110e-01,9.639985859394073486e-02,1.079844981431961060e-01,1.204248905181884766e+00,1.214674264192581177e-01,1.095966398715972900e-01,1.168538257479667664e-01,1.089129447937011719e-01,1.161017566919326782e-01,1.244073748588562012e+00,1.024895235896110535e-01,1.193524360656738281e+00,1.242208123207092285e+00,1.129466518759727478e-01,1.110501512885093689e-01,1.160920485854148865e-01,9.937977790832519531e-02,1.032382100820541382e-01,1.260030508041381836e+00,1.075001507997512817e-01,1.009378358721733093e-01,1.073078140616416931e-01,1.177683025598526001e-01,1.147942766547203064e-01,1.120974645018577576e-01,1.061293631792068481e-01,1.144546747207641602e+00,1.121117249131202698e-01,1.073057726025581360e-01,1.099837899208068848e+00,1.045262143015861511e-01,1.170449852943420410e-01,1.126184836030006409e-01,1.117093637585639954e-01,1.088165417313575745e-01,1.207998618483543396e-01
90,1.237334087491035461e-01,1.119789630174636841e-01,1.239091902971267700e-01,1.006611958146095276e-01,1.144280806183815002e-01,1.138141527771949768e-01,1.054163724184036255e-01,1.212403774261474609e+00,1.124143674969673157e-01,1.157426163554191589e-01,1.108448207378387451e-01,1.266987621784210205e-01,1.099025309085845947e-01,1.256545782089233398e+00,1.124888956546783447e-01,1.179621577262878418e+00,1.234508275985717773e+00,1.047852709889411926e-01,1.107482165098190308e-01,1.100419908761978149e-01,1.045671477913856506e-01,1.151790767908096313e-01,1.278364419937133789e+00,1.025947108864784241e-01,1.054180189967155457e-01,1.132397353649139404e-01,1.140848770737648010e-01,1.230715215206146240e-01,1.137247681617736816e-01,1.126343980431556702e-01,1.155437588691711426e+00,1.029852405190467834e-01,1.090520098805427551e-01,1.098749756813049316e+00,1.081641614437103271e-01,1.158238351345062256e-01,1.112562641501426697e-01,1.176377460360527039e-01,1.288443058729171753e-01,1.193625926971435547e-01
91,1.122539639472961426e-01,1.018902882933616638e-01,1.067212447524070740e-01,1.044665873050689697e-01,1.230380982160568237e-01,1.056179851293563843e-01,1.118245124816894531e-01,1.213784337043762207e+00,1.217308193445205688e-01,1.090189442038536072e-01,1.194397732615470886e-01,1.063332483172416687e-01,1.087759807705879211e-01,1.246072053909301758e+00,1.201160773634910583e-01,1.195971131324768066e+00,1.247769951820373535e+00,1.019476577639579773e-01,1.089988499879837036e-01,1.058538332581520081e-01,1.028177589178085327e-01,1.227671131491661072e-01,1.264797449111938477e+00,1.185509711503982544e-01,1.186770498752593994e-01,1.147215440869331360e-01,1.128775924444198608e-01,1.117775440216064453e-01,1.062524840235710144e-01,1.175978630781173706e-01,1.158298015594482422e+00,1.104776635766029358e-01,1.073802113533020020e-01,1.107171773910522461e+00,1.014513969421386719e-01,1.060135886073112488e-01,1.180943474173545837e-01,1.088915839791297913e-01,1.163659319281578064e-01,1.165332868695259094e-01
92,1.049975454807281494e-01,1.053761169314384460e-01,1.062070354819297791e-01,1.042767912149429321e-01,1.062582954764366150e-01,1.049557998776435852e-01,1.092960312962532043e-01,1.217368245124816895e+00,1.073435768485069275e-01,1.063533499836921692e-01,1.045420095324516296e-01,9.734070301055908203e-02,1.084145829081535339e-01,1.239996671676635742e+00,1.040799021720886230e-01,1.199485778808593750e+00,1.221154212951660156e+00,1.023791134357452393e-01,9.777918457984924316e-02,1.056927964091300964e-01,1.159195080399513245e-01,9.819544851779937744e-02,1.269922971725463867e+00,1.226404011249542236e-01,1.264772862195968628e-01,1.045072302222251892e-01,1.072535738348960876e-01,1.088700741529464722e-01,1.054097190499305725e-01,1.092839017510414124e-01,1.147087335586547852e+00,1.056656837463378906e-01,1.024349927902221680e-01,1.123509526252746582e+00,1.038617417216300964e-01,1.107024773955345154e-01,1.148762106895446777e-01,1.096161752939224243e-01,1.011228486895561218e-01,1.047509908676147461e-01
93,1.084813252091407776e-01,1.094705313444137573e-01,1.159632652997970581e-01,1.173334792256355286e-01,1.100701466202735901e-01,1.071854084730148315e-01,1.152362376451492310e-01,1.216361761093139648e+00,1.076754704117774963e-01,1.057645455002784729e-01,1.138206124305725098e-01,1.052265167236328125e-01,1.093100011348724365e-01,1.249593853950500488e+00,1.177939921617507935e-01,1.200500726699829102e+00,1.214489579200744629e+00,1.175667047500610352e-01,1.003083661198616028e-01,1.262687891721725464e-01,1.117609515786170959e-01,1.020413786172866821e-01,1.254786491394042969e+00,1.064783260226249695e-01,1.033361777663230896e-01,1.065331399440765381e-01,1.183789819478988647e-01,1.136925816535949707e-01,1.177759766578674316e-01,1.264272481203079224e-01,1.159543514251708984e+00,1.173408553004264832e-01,1.041908264160156250e-01,1.100717902183532715e+00,1.231630519032478333e-01,1.128130629658699036e-01,1.169370114803314209e-01,1.061215028166770935e-01,1.198988109827041626e-01,1.109743192791938782e-01
94,1.325967162847518921e-01,1.132174655795097351e-01,1.161144375801086426e-01,1.184222400188446045e-01,1.181768178939819336e-01,1.165696606040000916e-01,1.124731600284576416e-01,1.212891697883605957e+00,1.046789586544036865e-01,1.197043359279632568e-01,1.022789925336837769e-01,1.196283325552940369e-01,1.280212104320526123e-01,1.252667069435119629e+00,1.001222729682922363e-01,1.201825141906738281e+00,1.232838630676269531e+00,1.168665215373039246e-01,1.163290515542030334e-01,1.035006120800971985e-01,1.143684238195419312e-01,1.036131307482719421e-01,1.260494232177734375e+00,1.154055222868919373e-01,1.075088456273078918e-01,1.229369863867759705e-01,1.082622408866882324e-01,1.112253814935684204e-01,1.152848750352859497e-01,1.030206978321075439e-01,1.164356708526611328e+00,1.283311247825622559e-01,1.266937255859375000e-01,1.088774561882019043e+00,1.082075461745262146e-01,1.285607516765594482e-01,1.015708222985267639e-01,1.030921414494514465e-01,1.153698563575744629e-01,1.034284606575965881e-01
95,1.093415841460227966e-01,9.955625236034393311e-02,1.126106753945350647e-01,1.047496125102043152e-01,1.102118864655494690e-01,1.173511445522308350e-01,1.086004674434661865e-01,1.214359641075134277e+00,1.089332625269889832e-01,1.279421746730804443e-01,1.017850115895271301e-01,1.098286062479019165e-01,1.079484373331069946e-01,1.253639698028564453e+00,1.212649270892143250e-01,1.191493630409240723e+00,1.236440181732177734e+00,1.148549020290374756e-01,1.119284853339195251e-01,1.004595011472702026e-01,1.054987832903862000e-01,1.177165806293487549e-01,1.261844635009765625e+00,1.030498072504997253e-01,1.052878573536872864e-01,1.128612831234931946e-01,1.063606441020965576e-01,1.147970333695411682e-01,1.094721481204032898e-01,1.031649187207221985e-01,1.152355074882507324e+00,1.177419126033782959e-01,1.097170412540435791e-01,1.100652694702148438e+00,1.144284382462501526e-01,1.143159642815589905e-01,1.070072576403617859e-01,1.127346754074096680e-01,1.098320409655570984e-01,9.781616181135177612e-02
96,1.168986335396766663e-01,1.118530705571174622e-01,1.135824471712112427e-01,1.198710575699806213e-01,1.030373349785804749e-01,9.594435244798660278e-02,1.065676510334014893e-01,1.206253767013549805e+00,1.178473308682441711e-01,1.080133169889450073e-01,1.074213385581970215e-01,1.274556219577789307e-01,1.110504791140556335e-01,1.246328711509704590e+00,1.056830361485481262e-01,1.195039153099060059e+00,1.236175179481506348e+00,1.084151864051818848e-01,1.334184259176254272e-01,1.150645762681961060e-01,1.175132766366004944e-01,1.214584186673164368e-01,1.280719757080078125e+00,1.155084073543548584e-01,1.032700166106224060e-01,1.212653517723083496e-01,1.074241474270820618e-01,1.028941124677658081e-01,1.211973726749420166e-01,1.124773323535919189e-01,1.163673758506774902e+00,1.088458150625228882e-01,1.042215004563331604e-01,1.096567392349243164e+00,1.048217564821243286e-01,1.085524037480354309e-01,1.100682914257049561e-01,1.025661975145339966e-01,1.140343472361564636e-01,1.257949918508529663e-01
97,1.065309271216392517e-01,1.169038787484169006e-01,1.122904419898986816e-01,1.144126355648040771e-01,1.088951453566551208e-01,1.213202401995658875e-01,1.328180730342864990e-01,1.215018153190612793e+00,1.050783917307853699e-01,1.144202351570129395e-01,1.071960553526878357e-01,1.048668995499610901e-01,1.083495318889617920e-01,1.249302625656127930e+00,1.102202385663986206e-01,1.210963726043701172e+00,1.228063106536865234e+00,1.079206094145774841e-01,1.175619885325431824e-01,1.282460987567901611e-01,1.093524694442749023e-01,1.071067526936531067e-01,1.261451721191406250e+00,1.051983311772346497e-01,1.156201884150505066e-01,1.058856621384620667e-01,1.101571694016456604e-01,1.170052811503410339e-01,1.140020266175270081e-01,1.198155209422111511e-01,1.165821194648742676e+00,1.106053963303565979e-01,1.067234501242637634e-01,1.101883888244628906e+00,1.225485205650329590e-01,1.133729740977287292e-01,1.143155768513679504e-01,1.234317719936370850e-01,1.140305027365684509e-01,1.042272895574569702e-01
98,1.138721853494644165e-01,1.285172402858734131e-01,1.119184866547584534e-01,1.237593889236450195e-01,1.156764328479766846e-01,1.071998924016952515e-01,1.171867996454238892e-01,1.201663136482238770e+00,1.040260344743728638e-01,1.019256263971328735e-01,1.013402417302131653e-01,1.080968454480171204e-01,1.118441149592399597e-01,1.259915113449096680e+00,1.038000881671905518e-01,1.210341095924377441e+00,1.240538239479064941e+00,1.209186017513275146e-01,1.012125983834266663e-01,1.153171434998512268e-01,1.193073168396949768e-01,1.091878414154052734e-01,1.273993730545043945e+00,1.170862987637519836e-01,1.035475581884384155e-01,1.220243200659751892e-01,1.036887839436531067e-01,1.080870777368545532e-01,1.039571017026901245e-01,1.012640148401260376e-01,1.159368395805358887e+00,1.112414225935935974e-01,1.023532152175903320e-01,1.099643945693969727e+00,1.099741458892822266e-01,1.108871400356292725e-01,1.133797168731689453e-01,1.065002158284187317e-01,1.135273575782775879e-01,1.170054301619529724e-01
99,1.141378581523895264e-01,1.000434011220932007e-01,1.065336838364601135e-01,1.112896427512168884e-01,1.150318086147308350e-01,1.284712553024291992e-01,1.007196754217147827e-01,1.205416440963745117e+00,1.065547019243240356e-01,1.076899617910385132e-01,1.136077865958213806e-01,1.176473647356033325e-01,1.052544564008712769e-01,1.254548907279968262e+00,1.148390322923660278e-01,1.192811846733093262e+00,1.223053812980651855e+00,1.149318888783454895e-01,1.064234003424644470e-01,1.194313615560531616e-01,1.023067012429237366e-01,1.281911283731460571e-01,1.274238348007202148e+00,1.140023246407508850e-01,1.107621043920516968e-01,1.132041066884994507e-01,1.085935011506080627e-01,1.103679537773132324e-01,1.001634821295738220e-01,1.040088385343551636e-01,1.157417058944702148e+00,1.107387095689773560e-01,1.284693479537963867e-01,1.110565900802612305e+00,1.236524581909179688e-01,1.131561174988746643e-01,1.011189147830009460e-01,1.173948422074317932e-01,1.211960166692733765e-01,1.043041422963142395e-01


==> data/sigma_mean.txt <==
epochs,c0,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21,c22,c23,c24,c25,c26,c27,c28,c29,c30,c31,c32,c33,c34,c35,c36,c37,c38,c39
0,9.005505442619323730e-01,8.060025572776794434e-01,9.628792405128479004e-01,9.394122362136840820e-01,9.307724833488464355e-01,7.018024325370788574e-01,9.431113004684448242e-01,9.366208910942077637e-01,8.600887656211853027e-01,9.874145984649658203e-01,9.245374202728271484e-01,9.342633485794067383e-01,9.330462813377380371e-01,8.042269349098205566e-01,9.713605642318725586e-01,7.187219262123107910e-01,6.699690818786621094e-01,9.142404794692993164e-01,9.268081784248352051e-01,9.427247643470764160e-01,9.625475406646728516e-01,9.670203924179077148e-01,9.628874063491821289e-01,9.176958799362182617e-01,9.129024147987365723e-01,9.734596610069274902e-01,9.841830134391784668e-01,8.843711614608764648e-01,9.606465697288513184e-01,9.926133751869201660e-01,9.386856555938720703e-01,9.370847344398498535e-01,9.346273541450500488e-01,3.204033076763153076e-01,9.612231254577636719e-01,9.546414017677307129e-01,9.595701098442077637e-01,9.206076860427856445e-01,9.066573381423950195e-01,9.100785851478576660e-01
1,9.042814970016479492e-01,9.363999366760253906e-01,9.344589114189147949e-01,9.623813033103942871e-01,5.792071223258972168e-01,9.145131707191467285e-01,9.183975458145141602e-01,8.120774626731872559e-01,9.400619864463806152e-01,9.733449220657348633e-01,9.252561330795288086e-01,9.594377875328063965e-01,9.074600338935852051e-01,7.471937537193298340e-01,9.441668987274169922e-01,8.714424371719360352e-01,5.364175438880920410e-01,8.890377283096313477e-01,8.777288198471069336e-01,9.526401162147521973e-01,9.699716567993164062e-01,9.472223520278930664e-01,4.957596659660339355e-01,8.948175311088562012e-01,8.878350853919982910e-01,9.581825733184814453e-01,9.394088983535766602e-01,9.362649917602539062e-01,9.474869966506958008e-01,9.484752416610717773e-01,8.978348970413208008e-01,9.401642084121704102e-01,9.529334306716918945e-01,1.183829605579376221e-01,9.192493557929992676e-01,9.333976507186889648e-01,9.428622126579284668e-01,9.338797926902770996e-01,9.009025692939758301e-01,8.462530970573425293e-01
2,9.245960712432861328e-01,9.394572973251342773e-01,9.140067100524902344e-01,9.514866471290588379e-01,7.939949035644531250e-01,8.917403221130371094e-01,8.507996797561645508e-01,8.374000191688537598e-01,9.136922359466552734e-01,9.082386493682861328e-01,9.223911166191101074e-01,9.494643807411193848e-01,9.252829551696777344e-01,7.154220342636108398e-01,9.316214919090270996e-01,7.576769590377807617e-01,2.875209748744964600e-01,9.195256233215332031e-01,9.578075408935546875e-01,9.224486351013183594e-01,9.535372257232666016e-01,9.281684756278991699e-01,2.608681023120880127e-01,9.306862354278564453e-01,9.148125648498535156e-01,8.924266099929809570e-01,9.637237787246704102e-01,8.435074090957641602e-01,9.594451189041137695e-01,9.582489728927612305e-01,9.216406941413879395e-01,8.939083218574523926e-01,9.267853498458862305e-01,2.102390676736831665e-01,9.406713843345642090e-01,8.662885427474975586e-01,9.443110823631286621e-01,9.635211825370788574e-01,7.855262160301208496e-01,9.101765751838684082e-01
3,8.950642347335815430e-01,9.213796854019165039e-01,9.170717597007751465e-01,8.978517651557922363e-01,7.674046158790588379e-01,8.051695823669433594e-01,8.748779296875000000e-01,6.804794073104858398e-01,9.178195595741271973e-01,8.035704493522644043e-01,9.565547108650207520e-01,9.309163689613342285e-01,8.650748729705810547e-01,3.738623857498168945e-01,9.352710843086242676e-01,4.132185280323028564e-01,2.597582936286926270e-01,9.201657176017761230e-01,9.620524644851684570e-01,9.011735320091247559e-01,9.386086463928222656e-01,9.443523883819580078e-01,2.260535359382629395e-01,9.243312478065490723e-01,8.669705390930175781e-01,9.069418311119079590e-01,9.403010010719299316e-01,8.788000345230102539e-01,9.472599625587463379e-01,9.372146725654602051e-01,8.644518852233886719e-01,9.485251903533935547e-01,9.222438931465148926e-01,1.870946288108825684e-01,9.233152270317077637e-01,8.985099196434020996e-01,9.648245573043823242e-01,9.420360326766967773e-01,8.050499558448791504e-01,9.288172721862792969e-01
4,9.384956359863281250e-01,9.475563168525695801e-01,9.606608748435974121e-01,9.440590739250183105e-01,9.141390323638916016e-01,8.606405854225158691e-01,9.115076065063476562e-01,3.893628716468811035e-01,9.530069231986999512e-01,9.136313199996948242e-01,9.591343998908996582e-01,9.317564964294433594e-01,9.157495498657226562e-01,2.676464021205902100e-01,9.359425902366638184e-01,2.981194853782653809e-01,2.517630755901336670e-01,9.599017500877380371e-01,9.453127384185791016e-01,9.553557634353637695e-01,9.579565525054931641e-01,9.389849305152893066e-01,2.053398042917251587e-01,9.512701630592346191e-01,9.392439126968383789e-01,9.244894385337829590e-01,9.457147121429443359e-01,9.558576345443725586e-01,9.553021192550659180e-01,9.526388645172119141e-01,9.312601089477539062e-01,9.471134543418884277e-01,9.510192275047302246e-01,2.078558504581451416e-01,9.387060403823852539e-01,9.645485281944274902e-01,9.439771175384521484e-01,9.527127742767333984e-01,9.471685290336608887e-01,9.624832272529602051e-01
5,9.571135640144348145e-01,9.138318300247192383e-01,9.331117868423461914e-01,9.590991735458374023e-01,9.420461058616638184e-01,9.402407407760620117e-01,9.578850269317626953e-01,2.930126786231994629e-01,9.586368203163146973e-01,9.638062119483947754e-01,9.170135259628295898e-01,9.284046292304992676e-01,9.880749583244323730e-01,2.298718541860580444e-01,9.420379400253295898e-01,2.610246241092681885e-01,2.291079461574554443e-01,9.499135613441467285e-01,9.614390134811401367e-01,9.569103121757507324e-01,9.405109286308288574e-01,9.674307703971862793e-01,1.859814971685409546e-01,9.466502070426940918e-01,9.549474716186523438e-01,9.265189170837402344e-01,9.525904655456542969e-01,9.294176697731018066e-01,9.325419664382934570e-01,9.072937369346618652e-01,8.701184391975402832e-01,9.445706009864807129e-01,8.940474987030029297e-01,2.496663331985473633e-01,9.475072622299194336e-01,9.582045674324035645e-01,9.415159225463867188e-01,9.624824523925781250e-01,9.588245749473571777e-01,9.341269135475158691e-01
6,9.445761442184448242e-01,9.048513174057006836e-01,9.153935909271240234e-01,9.514580368995666504e-01,9.519602656364440918e-01,9.419841170310974121e-01,9.355618953704833984e-01,2.597543001174926758e-01,9.546983838081359863e-01,9.540482163429260254e-01,9.214569926261901855e-01,9.367891550064086914e-01,9.529929757118225098e-01,2.025268673896789551e-01,9.373592734336853027e-01,2.436127215623855591e-01,2.177487462759017944e-01,9.483271241188049316e-01,9.571000933647155762e-01,9.661099314689636230e-01,9.236953854560852051e-01,9.491133689880371094e-01,1.761382669210433960e-01,9.353072643280029297e-01,9.647278785705566406e-01,9.235483407974243164e-01,9.630920290946960449e-01,9.449441432952880859e-01,9.350194931030273438e-01,9.181493520736694336e-01,7.180247902870178223e-01,9.234428405761718750e-01,9.517050981521606445e-01,3.838160932064056396e-01,9.634670019149780273e-01,9.554449319839477539e-01,9.195061326026916504e-01,9.377701878547668457e-01,9.470557570457458496e-01,9.400157928466796875e-01
7,9.536998271942138672e-01,9.295288920402526855e-01,9.541178941726684570e-01,9.604419469833374023e-01,9.627556204795837402e-01,9.559828639030456543e-01,9.625127911567687988e-01,2.374354153871536255e-01,9.608579277992248535e-01,9.610793590545654297e-01,9.477967023849487305e-01,9.652999639511108398e-01,9.603715538978576660e-01,1.946267932653427124e-01,9.624228477478027344e-01,2.214729636907577515e-01,1.976394057273864746e-01,9.571591615676879883e-01,9.648988842964172363e-01,9.616677165031433105e-01,9.641667008399963379e-01,9.619383215904235840e-01,1.676120907068252563e-01,9.528660774230957031e-01,9.691874384880065918e-01,9.594545364379882812e-01,9.642029404640197754e-01,9.585382938385009766e-01,9.530990123748779297e-01,9.541152119636535645e-01,5.668849349021911621e-01,9.567210674285888672e-01,9.551103711128234863e-01,5.630874633789062500e-01,9.630093574523925781e-01,9.683057069778442383e-01,9.480864405632019043e-01,9.602996110916137695e-01,9.615349173545837402e-01,9.592508077621459961e-01
8,9.372937679290771484e-01,9.448392391204833984e-01,9.593318700790405273e-01,9.650009870529174805e-01,9.581952691078186035e-01,9.503074288368225098e-01,9.563102126121520996e-01,2.246070504188537598e-01,9.618376493453979492e-01,9.609738588333129883e-01,9.582864642143249512e-01,9.651694297790527344e-01,9.610548615455627441e-01,1.842429935932159424e-01,9.581097364425659180e-01,2.116418033838272095e-01,1.803807020187377930e-01,9.632837176322937012e-01,9.688975214958190918e-01,9.593090415000915527e-01,9.664580225944519043e-01,9.655306935310363770e-01,1.592342555522918701e-01,9.560958743095397949e-01,9.649996757507324219e-01,9.536485671997070312e-01,9.621449112892150879e-01,9.617233276367187500e-01,9.598764777183532715e-01,9.608697295188903809e-01,4.016639590263366699e-01,9.581343531608581543e-01,9.536890387535095215e-01,5.740573406219482422e-01,9.595656991004943848e-01,9.715374112129211426e-01,9.508566856384277344e-01,9.639801979064941406e-01,9.633521437644958496e-01,9.596707224845886230e-01
9,9.516968727111816406e-01,9.601220488548278809e-01,9.558009505271911621e-01,9.628660082817077637e-01,9.573825001716613770e-01,9.580696821212768555e-01,9.498750567436218262e-01,2.229876369237899780e-01,9.654310345649719238e-01,9.597944617271423340e-01,9.649872183799743652e-01,9.596137404441833496e-01,9.619470834732055664e-01,1.760967820882797241e-01,9.596347212791442871e-01,2.119997888803482056e-01,1.755497753620147705e-01,9.576455950736999512e-01,9.453881978988647461e-01,9.669173359870910645e-01,9.619480371475219727e-01,9.632830023765563965e-01,1.527524292469024658e-01,9.553776383399963379e-01,9.575119018554687500e-01,9.508852362632751465e-01,9.543812274932861328e-01,9.595937728881835938e-01,9.572125673294067383e-01,9.512335658073425293e-01,3.290930688381195068e-01,9.609272480010986328e-01,9.529143571853637695e-01,4.456377625465393066e-01,9.600566029548645020e-01,9.680554270744323730e-01,9.545616507530212402e-01,9.580058455467224121e-01,9.596958160400390625e-01,9.623174071311950684e-01
10,9.579439759254455566e-01,9.710806608200073242e-01,9.595421552658081055e-01,9.703593254089355469e-01,9.518646001815795898e-01,9.542903304100036621e-01,9.547697305679321289e-01,2.223561406135559082e-01,9.682753086090087891e-01,9.620394110679626465e-01,9.676295518875122070e-01,9.630380868911743164e-01,9.689723253250122070e-01,1.704490631818771362e-01,9.641841053962707520e-01,2.064225226640701294e-01,1.727317720651626587e-01,9.676271677017211914e-01,9.322378039360046387e-01,9.626619219779968262e-01,9.600027799606323242e-01,9.629399180412292480e-01,1.547274440526962280e-01,9.512155652046203613e-01,9.482139348983764648e-01,9.519925713539123535e-01,9.602521061897277832e-01,9.616376757621765137e-01,9.613007903099060059e-01,9.480425119400024414e-01,3.090994358062744141e-01,9.653058648109436035e-01,9.612563848495483398e-01,4.249843060970306396e-01,9.597491025924682617e-01,9.716782569885253906e-01,9.642792344093322754e-01,9.636756777763366699e-01,9.521040916442871094e-01,9.507784843444824219e-01
11,9.690529704093933105e-01,9.658483862876892090e-01,9.670512080192565918e-01,9.662892222404479980e-01,9.688708186149597168e-01,9.639177918434143066e-01,9.695455431938171387e-01,2.129565328359603882e-01,9.678002595901489258e-01,9.698736071586608887e-01,9.691687226295471191e-01,9.725500941276550293e-01,9.630059599876403809e-01,1.688221693038940430e-01,9.721849560737609863e-01,2.012528926134109497e-01,1.697860807180404663e-01,9.699631333351135254e-01,9.639904499053955078e-01,9.680653214454650879e-01,9.678171873092651367e-01,9.685819745063781738e-01,1.517461687326431274e-01,9.614216089248657227e-01,9.700794219970703125e-01,9.658834934234619141e-01,9.640830755233764648e-01,9.705957770347595215e-01,9.624518752098083496e-01,9.646382331848144531e-01,2.897974252700805664e-01,9.729731082916259766e-01,9.704424142837524414e-01,3.753197193145751953e-01,9.664809703826904297e-01,9.747563600540161133e-01,9.638367295265197754e-01,9.653266072273254395e-01,9.665121436119079590e-01,9.679329991340637207e-01
12,9.721745252609252930e-01,9.662438035011291504e-01,9.690954685211181641e-01,9.678886532783508301e-01,9.700726866722106934e-01,9.655916690826416016e-01,9.675573706626892090e-01,2.107122093439102173e-01,9.676577448844909668e-01,9.691440463066101074e-01,9.696381688117980957e-01,9.684605002403259277e-01,9.709429144859313965e-01,1.637725830078125000e-01,9.729850292205810547e-01,2.007530033588409424e-01,1.670077443122863770e-01,9.739639759063720703e-01,9.701424837112426758e-01,9.663151502609252930e-01,9.732553362846374512e-01,9.722656607627868652e-01,1.475960910320281982e-01,9.632275700569152832e-01,9.711446166038513184e-01,9.673141837120056152e-01,9.716925024986267090e-01,9.675063490867614746e-01,9.670863151550292969e-01,9.724432826042175293e-01,2.778791189193725586e-01,9.677104353904724121e-01,9.734721183776855469e-01,3.515047430992126465e-01,9.698536396026611328e-01,9.711775779724121094e-01,9.732624888420104980e-01,9.731668829917907715e-01,9.666511416435241699e-01,9.692285060882568359e-01
13,9.716601967811584473e-01,9.734384417533874512e-01,9.700040221214294434e-01,9.737522602081298828e-01,9.725408554077148438e-01,9.725381731986999512e-01,9.735126495361328125e-01,2.092450559139251709e-01,9.726515412330627441e-01,9.755575060844421387e-01,9.752678871154785156e-01,9.733589887619018555e-01,9.699487686157226562e-01,1.610005944967269897e-01,9.722517132759094238e-01,1.980588138103485107e-01,1.642701774835586548e-01,9.728018045425415039e-01,9.699652194976806641e-01,9.733043909072875977e-01,9.692925810813903809e-01,9.743699431419372559e-01,1.465393304824829102e-01,9.690188169479370117e-01,9.757308959960937500e-01,9.685716629028320312e-01,9.732444882392883301e-01,9.712425470352172852e-01,9.687911272048950195e-01,9.682524204254150391e-01,2.708839476108551025e-01,9.753295183181762695e-01,9.688000679016113281e-01,3.361909091472625732e-01,9.772503972053527832e-01,9.687961935997009277e-01,9.716550707817077637e-01,9.740437269210815430e-01,9.763573408126831055e-01,9.780446887016296387e-01
14,9.720406532287597656e-01,9.744929075241088867e-01,9.714700579643249512e-01,9.724274873733520508e-01,9.780230522155761719e-01,9.724344611167907715e-01,9.763215780258178711e-01,2.062618881464004517e-01,9.759166240692138672e-01,9.762259721755981445e-01,9.740943908691406250e-01,9.739711284637451172e-01,9.739526510238647461e-01,1.595334857702255249e-01,9.798596501350402832e-01,1.983026713132858276e-01,1.628846079111099243e-01,9.743183851242065430e-01,9.757845997810363770e-01,9.790385365486145020e-01,9.763361215591430664e-01,9.729320406913757324e-01,1.445122659206390381e-01,9.682702422142028809e-01,9.736898541450500488e-01,9.723277688026428223e-01,9.665358662605285645e-01,9.707043170928955078e-01,9.722970128059387207e-01,9.751968383789062500e-01,2.652716338634490967e-01,9.744217395782470703e-01,9.743517041206359863e-01,3.293076455593109131e-01,9.710334539413452148e-01,9.769342541694641113e-01,9.742670059204101562e-01,9.743590354919433594e-01,9.774861335754394531e-01,9.746899008750915527e-01
15,9.773833155632019043e-01,9.780545234680175781e-01,9.736732840538024902e-01,9.767423868179321289e-01,9.758465886116027832e-01,9.761888384819030762e-01,9.750600457191467285e-01,2.075513303279876709e-01,9.782958626747131348e-01,9.776505231857299805e-01,9.758147597312927246e-01,9.780753850936889648e-01,9.732916355133056641e-01,1.555684655904769897e-01,9.789906740188598633e-01,1.951671540737152100e-01,1.615495234727859497e-01,9.764063358306884766e-01,9.768118262290954590e-01,9.765613675117492676e-01,9.780869483947753906e-01,9.793740510940551758e-01,1.438998579978942871e-01,9.715077280998229980e-01,9.736694693565368652e-01,9.782351851463317871e-01,9.768868088722229004e-01,9.764951467514038086e-01,9.730830788612365723e-01,9.778729677200317383e-01,2.633023858070373535e-01,9.763017892837524414e-01,9.718333482742309570e-01,3.202658295631408691e-01,9.789810180664062500e-01,9.793837070465087891e-01,9.779710173606872559e-01,9.743770360946655273e-01,9.752665162086486816e-01,9.773828387260437012e-01
16,9.757989645004272461e-01,9.771320223808288574e-01,9.749038219451904297e-01,9.795832633972167969e-01,9.786126613616943359e-01,9.789161682128906250e-01,9.745382666587829590e-01,2.022815495729446411e-01,9.777893424034118652e-01,9.825704693794250488e-01,9.787943959236145020e-01,9.790670275688171387e-01,9.781635999679565430e-01,1.539751589298248291e-01,9.784360527992248535e-01,1.954675614833831787e-01,1.580043733119964600e-01,9.753052592277526855e-01,9.765598177909851074e-01,9.779623746871948242e-01,9.816470742225646973e-01,9.776997566223144531e-01,1.438842713832855225e-01,9.739130735397338867e-01,9.794613122940063477e-01,9.796645641326904297e-01,9.758542776107788086e-01,9.769957065582275391e-01,9.751578569412231445e-01,9.776563048362731934e-01,2.603878378868103027e-01,9.783229827880859375e-01,9.765749573707580566e-01,3.119229972362518311e-01,9.756639003753662109e-01,9.797853231430053711e-01,9.802783131599426270e-01,9.751608967781066895e-01,9.780986905097961426e-01,9.804650545120239258e-01
17,9.802262187004089355e-01,9.799293875694274902e-01,9.765698909759521484e-01,9.809813499450683594e-01,9.779361486434936523e-01,9.734467864036560059e-01,9.814720749855041504e-01,1.994523108005523682e-01,9.766271114349365234e-01,9.803143739700317383e-01,9.814215302467346191e-01,9.811586141586303711e-01,9.811945557594299316e-01,1.508217900991439819e-01,9.788576364517211914e-01,1.934260129928588867e-01,1.575317978858947754e-01,9.773020148277282715e-01,9.782988429069519043e-01,9.817388057708740234e-01,9.788764715194702148e-01,9.777441620826721191e-01,1.423134207725524902e-01,9.756354689598083496e-01,9.776705503463745117e-01,9.779710769653320312e-01,9.772250652313232422e-01,9.779404401779174805e-01,9.779742956161499023e-01,9.767067432403564453e-01,2.538975477218627930e-01,9.782699346542358398e-01,9.788840413093566895e-01,3.051373660564422607e-01,9.790773987770080566e-01,9.780939221382141113e-01,9.781097769737243652e-01,9.821946620941162109e-01,9.801461696624755859e-01,9.779677391052246094e-01
18,9.811650514602661133e-01,9.810876250267028809e-01,9.815691709518432617e-01,9.794583320617675781e-01,9.810060858726501465e-01,9.777184128761291504e-01,9.810209870338439941e-01,2.013496458530426025e-01,9.787435531616210938e-01,9.783818721771240234e-01,9.799059033393859863e-01,9.814918637275695801e-01,9.798213839530944824e-01,1.491478532552719116e-01,9.777636528015136719e-01,1.932751387357711792e-01,1.595433056354522705e-01,9.824314117431640625e-01,9.830300211906433105e-01,9.814428687095642090e-01,9.792157411575317383e-01,9.815117716789245605e-01,1.400267481803894043e-01,9.753928780555725098e-01,9.815403223037719727e-01,9.779239892959594727e-01,9.797351360321044922e-01,9.814990162849426270e-01,9.806396365165710449e-01,9.818688035011291504e-01,2.525175809860229492e-01,9.770931601524353027e-01,9.818450808525085449e-01,3.017639517784118652e-01,9.783102273941040039e-01,9.833514094352722168e-01,9.796345829963684082e-01,9.820846319198608398e-01,9.799044132232666016e-01,9.845029115676879883e-01
19,9.839465618133544922e-01,9.822789430618286133e-01,9.799801111221313477e-01,9.802433848381042480e-01,9.817638397216796875e-01,9.832260608673095703e-01,9.830460548400878906e-01,1.970843225717544556e-01,9.805411696434020996e-01,9.798884987831115723e-01,9.828392267227172852e-01,9.818509221076965332e-01,9.838780164718627930e-01,1.468798071146011353e-01,9.847100973129272461e-01,1.931929439306259155e-01,1.561344265937805176e-01,9.813706874847412109e-01,9.843523502349853516e-01,9.838653206825256348e-01,9.829496145248413086e-01,9.768692851066589355e-01,1.393576264381408691e-01,9.778293967247009277e-01,9.820153117179870605e-01,9.781141281127929688e-01,9.816924333572387695e-01,9.823579192161560059e-01,9.812673926353454590e-01,9.782336950302124023e-01,2.532691955566406250e-01,9.833428263664245605e-01,9.810240864753723145e-01,3.020101785659790039e-01,9.813650846481323242e-01,9.856467247009277344e-01,9.837018847465515137e-01,9.816840887069702148e-01,9.811899065971374512e-01,9.820724725723266602e-01
20,9.826328158378601074e-01,9.830138683319091797e-01,9.811615347862243652e-01,9.820809364318847656e-01,9.846498966217041016e-01,9.821692109107971191e-01,9.817425012588500977e-01,2.001215666532516479e-01,9.827296733856201172e-01,9.809359312057495117e-01,9.803046584129333496e-01,9.838228821754455566e-01,9.838017225265502930e-01,1.466789841651916504e-01,9.823181033134460449e-01,1.911174058914184570e-01,1.538205593824386597e-01,9.819732308387756348e-01,9.820223450660705566e-01,9.821364879608154297e-01,9.834383726119995117e-01,9.834973812103271484e-01,1.382091641426086426e-01,9.778725504875183105e-01,9.830595850944519043e-01,9.776629209518432617e-01,9.833614230155944824e-01,9.818270206451416016e-01,9.805647730827331543e-01,9.796860814094543457e-01,2.488100230693817139e-01,9.818761944770812988e-01,9.811261892318725586e-01,2.960065901279449463e-01,9.808250069618225098e-01,9.813878536224365234e-01,9.823063015937805176e-01,9.850685596466064453e-01,9.800261259078979492e-01,9.822819232940673828e-01
21,9.812479615211486816e-01,9.833022356033325195e-01,9.834430217742919922e-01,9.812920093536376953e-01,9.853452444076538086e-01,9.811184406280517578e-01,9.844701886177062988e-01,1.944844573736190796e-01,9.863532781600952148e-01,9.856671094894409180e-01,9.793012738227844238e-01,9.826223254203796387e-01,9.830476045608520508e-01,1.479440629482269287e-01,9.859611392021179199e-01,1.922193020582199097e-01,1.541049480438232422e-01,9.796460270881652832e-01,9.864156842231750488e-01,9.845892190933227539e-01,9.849309921264648438e-01,9.827331900596618652e-01,1.381973922252655029e-01,9.814746975898742676e-01,9.843225479125976562e-01,9.817327260971069336e-01,9.833269715309143066e-01,9.837797880172729492e-01,9.806153178215026855e-01,9.816117882728576660e-01,2.477608174085617065e-01,9.857910275459289551e-01,9.815614223480224609e-01,2.978650629520416260e-01,9.835242629051208496e-01,9.823954701423645020e-01,9.805973172187805176e-01,9.846033453941345215e-01,9.826222658157348633e-01,9.868686795234680176e-01
22,9.833084344863891602e-01,9.835142493247985840e-01,9.841298460960388184e-01,9.808420538902282715e-01,9.843105673789978027e-01,9.825994968414306641e-01,9.847270250320434570e-01,1.919561326503753662e-01,9.871689081192016602e-01,9.829605221748352051e-01,9.847805500030517578e-01,9.842274785041809082e-01,9.817395210266113281e-01,1.461068540811538696e-01,9.863122105598449707e-01,1.920981556177139282e-01,1.529178023338317871e-01,9.838638305664062500e-01,9.833127260208129883e-01,9.845121502876281738e-01,9.846839904785156250e-01,9.834458231925964355e-01,1.396153569221496582e-01,9.804570078849792480e-01,9.838013648986816406e-01,9.821807146072387695e-01,9.833892583847045898e-01,9.858099222183227539e-01,9.836134910583496094e-01,9.816357493400573730e-01,2.456260323524475098e-01,9.851891398429870605e-01,9.847791194915771484e-01,2.909886538982391357e-01,9.824995398521423340e-01,9.893862009048461914e-01,9.834546446800231934e-01,9.842560887336730957e-01,9.845476746559143066e-01,9.835610389709472656e-01
23,9.840750694274902344e-01,9.869455695152282715e-01,9.872621893882751465e-01,9.845397472381591797e-01,9.834634065628051758e-01,9.847562313079833984e-01,9.837739467620849609e-01,1.938311159610748291e-01,9.849079847335815430e-01,9.877050518989562988e-01,9.867625832557678223e-01,9.855942726135253906e-01,9.844893217086791992e-01,1.441112905740737915e-01,9.838989377021789551e-01,1.925433129072189331e-01,1.536392420530319214e-01,9.842758178710937500e-01,9.863761663436889648e-01,9.862419366836547852e-01,9.882037639617919922e-01,9.859288930892944336e-01,1.374257653951644897e-01,9.804591536521911621e-01,9.825559854507446289e-01,9.870370030403137207e-01,9.853449463844299316e-01,9.847046732902526855e-01,9.847158193588256836e-01,9.871107935905456543e-01,2.433314472436904907e-01,9.850111603736877441e-01,9.837896823883056641e-01,2.925758361816406250e-01,9.818921089172363281e-01,9.858787059783935547e-01,9.845476746559143066e-01,9.865097403526306152e-01,9.869979619979858398e-01,9.843364953994750977e-01
24,9.853141307830810547e-01,9.854784011840820312e-01,9.875481128692626953e-01,9.828263521194458008e-01,9.851879477500915527e-01,9.862518906593322754e-01,9.860645532608032227e-01,1.938465535640716553e-01,9.880756139755249023e-01,9.852560758590698242e-01,9.851802587509155273e-01,9.847385883331298828e-01,9.846513867378234863e-01,1.427893042564392090e-01,9.875507354736328125e-01,1.892458796501159668e-01,1.562341898679733276e-01,9.835988283157348633e-01,9.854670166969299316e-01,9.824887514114379883e-01,9.877911210060119629e-01,9.856655597686767578e-01,1.385938674211502075e-01,9.838206768035888672e-01,9.868997335433959961e-01,9.855192899703979492e-01,9.827643036842346191e-01,9.872371554374694824e-01,9.849977493286132812e-01,9.873405694961547852e-01,2.410176098346710205e-01,9.848672747611999512e-01,9.849022030830383301e-01,2.912937104701995850e-01,9.849590063095092773e-01,9.871891736984252930e-01,9.885162115097045898e-01,9.856030941009521484e-01,9.845463037490844727e-01,9.857385158538818359e-01
25,9.846636652946472168e-01,9.871165156364440918e-01,9.863466620445251465e-01,9.870389103889465332e-01,9.865773320198059082e-01,9.855276346206665039e-01,9.856202602386474609e-01,1.933034509420394897e-01,9.842680692672729492e-01,9.883889555931091309e-01,9.886280298233032227e-01,9.837191104888916016e-01,9.847180247306823730e-01,1.423083096742630005e-01,9.865570664405822754e-01,1.891970634460449219e-01,1.501618921756744385e-01,9.869314432144165039e-01,9.863319396972656250e-01,9.850842952728271484e-01,9.852107763290405273e-01,9.857180714607238770e-01,1.373308002948760986e-01,9.837271571159362793e-01,9.854177832603454590e-01,9.870396256446838379e-01,9.845660924911499023e-01,9.872678518295288086e-01,9.843271374702453613e-01,9.869270324707031250e-01,2.401184439659118652e-01,9.852799177169799805e-01,9.892020225524902344e-01,2.903353869915008545e-01,9.824911355972290039e-01,9.878185987472534180e-01,9.865986108779907227e-01,9.874194264411926270e-01,9.868629574775695801e-01,9.861461520195007324e-01
26,9.862596392631530762e-01,9.868188500404357910e-01,9.851744771003723145e-01,9.826968908309936523e-01,9.869190454483032227e-01,9.868336915969848633e-01,9.864594936370849609e-01,1.894474625587463379e-01,9.872648715972900391e-01,9.871435761451721191e-01,9.876369237899780273e-01,9.861626625061035156e-01,9.878827333450317383e-01,1.429715156555175781e-01,9.887630343437194824e-01,1.906300932168960571e-01,1.519211381673812866e-01,9.852860569953918457e-01,9.876500368118286133e-01,9.828520417213439941e-01,9.878529906272888184e-01,9.876017570495605469e-01,1.381914168596267700e-01,9.853021502494812012e-01,9.839439392089843750e-01,9.834939241409301758e-01,9.866296648979187012e-01,9.850038290023803711e-01,9.839097857475280762e-01,9.869493842124938965e-01,2.437832057476043701e-01,9.859374165534973145e-01,9.846380352973937988e-01,2.871823608875274658e-01,9.894033670425415039e-01,9.867275357246398926e-01,9.880797863006591797e-01,9.877427220344543457e-01,9.875028729438781738e-01,9.874094724655151367e-01
27,9.914355874061584473e-01,9.864445328712463379e-01,9.868003129959106445e-01,9.850797057151794434e-01,9.845988750457763672e-01,9.886288046836853027e-01,9.893443584442138672e-01,1.899233758449554443e-01,9.888667464256286621e-01,9.887158274650573730e-01,9.867811203002929688e-01,9.868565201759338379e-01,9.850350618362426758e-01,1.421114355325698853e-01,9.860591292381286621e-01,1.878645420074462891e-01,1.524038463830947876e-01,9.880283474922180176e-01,9.883224368095397949e-01,9.854847192764282227e-01,9.900351762771606445e-01,9.884559512138366699e-01,1.369141638278961182e-01,9.885051846504211426e-01,9.869701266288757324e-01,9.877217411994934082e-01,9.886131286621093750e-01,9.873455762863159180e-01,9.887970089912414551e-01,9.886141419410705566e-01,2.389373928308486938e-01,9.851794242858886719e-01,9.850872159004211426e-01,2.878025770187377930e-01,9.877524971961975098e-01,9.895106554031372070e-01,9.867216348648071289e-01,9.909980297088623047e-01,9.872000217437744141e-01,9.856306910514831543e-01
28,9.880287647247314453e-01,9.896125793457031250e-01,9.885989427566528320e-01,9.856258034706115723e-01,9.882571101188659668e-01,9.895894527435302734e-01,9.881550073623657227e-01,1.900123506784439087e-01,9.868795275688171387e-01,9.867931008338928223e-01,9.892657995223999023e-01,9.882734417915344238e-01,9.870969057083129883e-01,1.408066898584365845e-01,9.880905747413635254e-01,1.895253509283065796e-01,1.529633849859237671e-01,9.882214665412902832e-01,9.881908297538757324e-01,9.877657294273376465e-01,9.867530465126037598e-01,9.868624210357666016e-01,1.390068084001541138e-01,9.868984818458557129e-01,9.871102571487426758e-01,9.880893826484680176e-01,9.883948564529418945e-01,9.890634417533874512e-01,9.844050407409667969e-01,9.861009120941162109e-01,2.383020371198654175e-01,9.878180623054504395e-01,9.866876006126403809e-01,2.891080975532531738e-01,9.872723221778869629e-01,9.905424118041992188e-01,9.878783822059631348e-01,9.902905225753784180e-01,9.888335466384887695e-01,9.901898503303527832e-01
29,9.882593154907226562e-01,9.889193177223205566e-01,9.893260598182678223e-01,9.869661927223205566e-01,9.893665313720703125e-01,9.896468520164489746e-01,9.873342514038085938e-01,1.905986964702606201e-01,9.871352910995483398e-01,9.885859489440917969e-01,9.874743223190307617e-01,9.907667040824890137e-01,9.907878637313842773e-01,1.403645575046539307e-01,9.894535541534423828e-01,1.890435367822647095e-01,1.499404609203338623e-01,9.880536794662475586e-01,9.904226064682006836e-01,9.900527000427246094e-01,9.896305203437805176e-01,9.877662658691406250e-01,1.397423744201660156e-01,9.867311716079711914e-01,9.863730072975158691e-01,9.875378012657165527e-01,9.888530969619750977e-01,9.871334433555603027e-01,9.900118112564086914e-01,9.881278872489929199e-01,2.355379164218902588e-01,9.884381890296936035e-01,9.873120188713073730e-01,2.846756577491760254e-01,9.902527928352355957e-01,9.887400865554809570e-01,9.872390031814575195e-01,9.898505210876464844e-01,9.872549176216125488e-01,9.890727996826171875e-01
30,9.882485866546630859e-01,9.901363253593444824e-01,9.889232516288757324e-01,9.890190958976745605e-01,9.887386560440063477e-01,9.874931573867797852e-01,9.915946722030639648e-01,1.894856393337249756e-01,9.873801469802856445e-01,9.914757013320922852e-01,9.897818565368652344e-01,9.898710250854492188e-01,9.885170459747314453e-01,1.413192003965377808e-01,9.906425476074218750e-01,1.864140480756759644e-01,1.503505557775497437e-01,9.884570837020874023e-01,9.903308153152465820e-01,9.909571409225463867e-01,9.905012845993041992e-01,9.884622097015380859e-01,1.359877437353134155e-01,9.863154888153076172e-01,9.905710816383361816e-01,9.875658750534057617e-01,9.876277446746826172e-01,9.874360561370849609e-01,9.886944293975830078e-01,9.911727309226989746e-01,2.339306920766830444e-01,9.875589013099670410e-01,9.865527749061584473e-01,2.870010435581207275e-01,9.877168536186218262e-01,9.888339638710021973e-01,9.847047924995422363e-01,9.892407655715942383e-01,9.896154403686523438e-01,9.886929392814636230e-01
31,9.877300262451171875e-01,9.901522994041442871e-01,9.890947937965393066e-01,9.896675348281860352e-01,9.938840866088867188e-01,9.886063337326049805e-01,9.895361065864562988e-01,1.932189166545867920e-01,9.884853959083557129e-01,9.908138513565063477e-01,9.908587932586669922e-01,9.920670390129089355e-01,9.894213676452636719e-01,1.386527419090270996e-01,9.875786900520324707e-01,1.861839145421981812e-01,1.495956033468246460e-01,9.896258711814880371e-01,9.907512664794921875e-01,9.878010153770446777e-01,9.906197190284729004e-01,9.877067804336547852e-01,1.366111785173416138e-01,9.879988431930541992e-01,9.882720112800598145e-01,9.892220497131347656e-01,9.876386523246765137e-01,9.892816543579101562e-01,9.892152547836303711e-01,9.872549772262573242e-01,2.379884272813796997e-01,9.890929460525512695e-01,9.877827763557434082e-01,2.844561934471130371e-01,9.917195439338684082e-01,9.883286356925964355e-01,9.854612350463867188e-01,9.889159202575683594e-01,9.903793334960937500e-01,9.919980764389038086e-01
32,9.874109625816345215e-01,9.891014695167541504e-01,9.890155792236328125e-01,9.898369908332824707e-01,9.891931414604187012e-01,9.892206192016601562e-01,9.911689162254333496e-01,1.876643598079681396e-01,9.900594353675842285e-01,9.898638129234313965e-01,9.919386506080627441e-01,9.887427091598510742e-01,9.901368618011474609e-01,1.378200203180313110e-01,9.914538264274597168e-01,1.843358576297760010e-01,1.477153599262237549e-01,9.884843230247497559e-01,9.894667863845825195e-01,9.892917275428771973e-01,9.904611706733703613e-01,9.918339252471923828e-01,1.358382552862167358e-01,9.873484969139099121e-01,9.878483414649963379e-01,9.890655279159545898e-01,9.888389706611633301e-01,9.904969334602355957e-01,9.869778156280517578e-01,9.889042377471923828e-01,2.319642901420593262e-01,9.911373257637023926e-01,9.902113080024719238e-01,2.786796689033508301e-01,9.888459444046020508e-01,9.893537163734436035e-01,9.850280284881591797e-01,9.895991086959838867e-01,9.897108078002929688e-01,9.895582199096679688e-01
33,9.898990392684936523e-01,9.902245998382568359e-01,9.927560687065124512e-01,9.914423227310180664e-01,9.881103634834289551e-01,9.904737472534179688e-01,9.882583618164062500e-01,1.890098750591278076e-01,9.901669621467590332e-01,9.923366904258728027e-01,9.904540181159973145e-01,9.907431602478027344e-01,9.893350005149841309e-01,1.355342566967010498e-01,9.904338121414184570e-01,1.843491345643997192e-01,1.500723212957382202e-01,9.904427528381347656e-01,9.899287819862365723e-01,9.893463253974914551e-01,9.899855256080627441e-01,9.879871010780334473e-01,1.373420804738998413e-01,9.895101785659790039e-01,9.894049763679504395e-01,9.904327988624572754e-01,9.895274043083190918e-01,9.893684387207031250e-01,9.882356524467468262e-01,9.891753196716308594e-01,2.351910024881362915e-01,9.901585578918457031e-01,9.895303845405578613e-01,2.803098559379577637e-01,9.891500473022460938e-01,9.919494986534118652e-01,9.879366159439086914e-01,9.894538521766662598e-01,9.928609728813171387e-01,9.910742044448852539e-01
34,9.910551905632019043e-01,9.910969138145446777e-01,9.888865947723388672e-01,9.884757995605468750e-01,9.874840378761291504e-01,9.888847470283508301e-01,9.918190836906433105e-01,1.886386871337890625e-01,9.918349385261535645e-01,9.906749129295349121e-01,9.925079941749572754e-01,9.908793568611145020e-01,9.915652871131896973e-01,1.396075189113616943e-01,9.893749952316284180e-01,1.869408488273620605e-01,1.512055695056915283e-01,9.890344142913818359e-01,9.895433783531188965e-01,9.899059534072875977e-01,9.888046979904174805e-01,9.895668029785156250e-01,1.375064998865127563e-01,9.909527301788330078e-01,9.927423000335693359e-01,9.895218610763549805e-01,9.908851385116577148e-01,9.894567131996154785e-01,9.899411797523498535e-01,9.906817078590393066e-01,2.331263571977615356e-01,9.928592443466186523e-01,9.897204637527465820e-01,2.813027203083038330e-01,9.893755316734313965e-01,9.936642050743103027e-01,9.906370639801025391e-01,9.902188777923583984e-01,9.910469651222229004e-01,9.889698624610900879e-01
35,9.925092458724975586e-01,9.886617064476013184e-01,9.887704849243164062e-01,9.913635253906250000e-01,9.914623498916625977e-01,9.919547438621520996e-01,9.908242225646972656e-01,1.883739680051803589e-01,9.905679225921630859e-01,9.913951158523559570e-01,9.928321242332458496e-01,9.901362657546997070e-01,9.892306923866271973e-01,1.365545690059661865e-01,9.915260076522827148e-01,1.889190077781677246e-01,1.470084786415100098e-01,9.917451739311218262e-01,9.913235902786254883e-01,9.896491765975952148e-01,9.897079467773437500e-01,9.878607392311096191e-01,1.348373889923095703e-01,9.912354350090026855e-01,9.897147417068481445e-01,9.883486032485961914e-01,9.893321394920349121e-01,9.913202524185180664e-01,9.882072806358337402e-01,9.884719252586364746e-01,2.353054285049438477e-01,9.922681450843811035e-01,9.894027113914489746e-01,2.793102860450744629e-01,9.884258508682250977e-01,9.937464594841003418e-01,9.894688725471496582e-01,9.883664846420288086e-01,9.922828078269958496e-01,9.887885451316833496e-01
36,9.910198450088500977e-01,9.920046329498291016e-01,9.899933934211730957e-01,9.921274185180664062e-01,9.929337501525878906e-01,9.897752404212951660e-01,9.924533367156982422e-01,1.853368729352951050e-01,9.905229806900024414e-01,9.925397038459777832e-01,9.928269982337951660e-01,9.907171726226806641e-01,9.897045493125915527e-01,1.351176947355270386e-01,9.908601641654968262e-01,1.853981614112854004e-01,1.462984085083007812e-01,9.935091733932495117e-01,9.914910197257995605e-01,9.913190007209777832e-01,9.899625778198242188e-01,9.911612868309020996e-01,1.342394500970840454e-01,9.892269372940063477e-01,9.915261268615722656e-01,9.917100071907043457e-01,9.913476109504699707e-01,9.898642301559448242e-01,9.890378713607788086e-01,9.907172918319702148e-01,2.336109280586242676e-01,9.916005730628967285e-01,9.893031120300292969e-01,2.790797054767608643e-01,9.903106093406677246e-01,9.891299009323120117e-01,9.914869666099548340e-01,9.926948547363281250e-01,9.929834604263305664e-01,9.909051060676574707e-01
37,9.895153045654296875e-01,9.896839857101440430e-01,9.899246692657470703e-01,9.930235743522644043e-01,9.916211366653442383e-01,9.916060566902160645e-01,9.889891147613525391e-01,1.890698522329330444e-01,9.902353286743164062e-01,9.923614859580993652e-01,9.887402653694152832e-01,9.922021627426147461e-01,9.916300773620605469e-01,1.366648226976394653e-01,9.908471703529357910e-01,1.900764405727386475e-01,1.485242396593093872e-01,9.913819432258605957e-01,9.930143356323242188e-01,9.911565780639648438e-01,9.926768541336059570e-01,9.917162060737609863e-01,1.354015916585922241e-01,9.908981919288635254e-01,9.899381399154663086e-01,9.912098050117492676e-01,9.931486845016479492e-01,9.910249710083007812e-01,9.912358522415161133e-01,9.922381639480590820e-01,2.317597419023513794e-01,9.903656840324401855e-01,9.904518127441406250e-01,2.843741178512573242e-01,9.908694028854370117e-01,9.910904765129089355e-01,9.907475113868713379e-01,9.915679693222045898e-01,9.915384054183959961e-01,9.923309087753295898e-01
38,9.919574260711669922e-01,9.911693334579467773e-01,9.912628531455993652e-01,9.895389676094055176e-01,9.906888008117675781e-01,9.896861910820007324e-01,9.915330410003662109e-01,1.873291879892349243e-01,9.910565018653869629e-01,9.906671643257141113e-01,9.920083284378051758e-01,9.942192435264587402e-01,9.909659624099731445e-01,1.357035189867019653e-01,9.913509488105773926e-01,1.847975254058837891e-01,1.480655372142791748e-01,9.910622835159301758e-01,9.917660355567932129e-01,9.911305308341979980e-01,9.933304786682128906e-01,9.920660257339477539e-01,1.365670263767242432e-01,9.903861880302429199e-01,9.932437539100646973e-01,9.895595908164978027e-01,9.913186430931091309e-01,9.925680160522460938e-01,9.904714226722717285e-01,9.891637563705444336e-01,2.278585135936737061e-01,9.910175204277038574e-01,9.922898411750793457e-01,2.845475375652313232e-01,9.900610446929931641e-01,9.923052191734313965e-01,9.917114973068237305e-01,9.897946119308471680e-01,9.907106757164001465e-01,9.920072555541992188e-01
39,9.916580915451049805e-01,9.912146329879760742e-01,9.936454296112060547e-01,9.922761321067810059e-01,9.913443922996520996e-01,9.909001588821411133e-01,9.889178276062011719e-01,1.854516267776489258e-01,9.909750223159790039e-01,9.936478137969970703e-01,9.918054938316345215e-01,9.919719099998474121e-01,9.916017651557922363e-01,1.370845437049865723e-01,9.924058318138122559e-01,1.858044117689132690e-01,1.464805603027343750e-01,9.932124614715576172e-01,9.911499619483947754e-01,9.927812218666076660e-01,9.928734898567199707e-01,9.913076162338256836e-01,1.346807479858398438e-01,9.901881814002990723e-01,9.909553527832031250e-01,9.914156794548034668e-01,9.916399121284484863e-01,9.886592030525207520e-01,9.905124902725219727e-01,9.914882183074951172e-01,2.329799979925155640e-01,9.912737607955932617e-01,9.909170269966125488e-01,2.821085751056671143e-01,9.910130500793457031e-01,9.931625723838806152e-01,9.895945787429809570e-01,9.888339638710021973e-01,9.905801415443420410e-01,9.918040633201599121e-01
40,9.894500970840454102e-01,9.926158785820007324e-01,9.913970232009887695e-01,9.900537133216857910e-01,9.928945302963256836e-01,9.912697672843933105e-01,9.908553957939147949e-01,1.845024377107620239e-01,9.902170896530151367e-01,9.902955293655395508e-01,9.913617968559265137e-01,9.933983683586120605e-01,9.905204772949218750e-01,1.368638277053833008e-01,9.917073845863342285e-01,1.875115782022476196e-01,1.474649906158447266e-01,9.922257661819458008e-01,9.921733140945434570e-01,9.905576109886169434e-01,9.916175007820129395e-01,9.925122857093811035e-01,1.358017176389694214e-01,9.916711449623107910e-01,9.901924729347229004e-01,9.903469085693359375e-01,9.908525347709655762e-01,9.928016066551208496e-01,9.914892315864562988e-01,9.910164475440979004e-01,2.302992194890975952e-01,9.901136755943298340e-01,9.919027686119079590e-01,2.813905179500579834e-01,9.921593070030212402e-01,9.904750585556030273e-01,9.930922985076904297e-01,9.915254116058349609e-01,9.938019514083862305e-01,9.912289977073669434e-01
41,9.913678765296936035e-01,9.921670556068420410e-01,9.938201308250427246e-01,9.907667040824890137e-01,9.931960105895996094e-01,9.927980899810791016e-01,9.937901496887207031e-01,1.834998279809951782e-01,9.915151000022888184e-01,9.919989705085754395e-01,9.915547370910644531e-01,9.922394752502441406e-01,9.913349747657775879e-01,1.336733549833297729e-01,9.897564053535461426e-01,1.843162477016448975e-01,1.478085964918136597e-01,9.926176667213439941e-01,9.921714663505554199e-01,9.921411871910095215e-01,9.923764467239379883e-01,9.926118850708007812e-01,1.373576968908309937e-01,9.927220344543457031e-01,9.936420917510986328e-01,9.904519915580749512e-01,9.917958378791809082e-01,9.907962679862976074e-01,9.913766384124755859e-01,9.912698268890380859e-01,2.297031581401824951e-01,9.922916293144226074e-01,9.931630492210388184e-01,2.771111726760864258e-01,9.920491576194763184e-01,9.931437969207763672e-01,9.921599030494689941e-01,9.912274479866027832e-01,9.919494986534118652e-01,9.925635457038879395e-01
42,9.942743778228759766e-01,9.929745793342590332e-01,9.911038875579833984e-01,9.922975301742553711e-01,9.897744655609130859e-01,9.904708862304687500e-01,9.906708002090454102e-01,1.857233643531799316e-01,9.918754100799560547e-01,9.916208982467651367e-01,9.937393665313720703e-01,9.900167584419250488e-01,9.929258823394775391e-01,1.352551579475402832e-01,9.934456944465637207e-01,1.864404082298278809e-01,1.466540098190307617e-01,9.938905835151672363e-01,9.902587532997131348e-01,9.918093085289001465e-01,9.934213757514953613e-01,9.927185773849487305e-01,1.389432400465011597e-01,9.921717047691345215e-01,9.922223687171936035e-01,9.906813502311706543e-01,9.929236173629760742e-01,9.934808611869812012e-01,9.921451807022094727e-01,9.915410280227661133e-01,2.338595390319824219e-01,9.919468164443969727e-01,9.905869364738464355e-01,2.822711467742919922e-01,9.918596148490905762e-01,9.928347468376159668e-01,9.925120472908020020e-01,9.925206303596496582e-01,9.919193387031555176e-01,9.916526675224304199e-01
43,9.922390580177307129e-01,9.936231970787048340e-01,9.929640293121337891e-01,9.921845197677612305e-01,9.937443733215332031e-01,9.932246804237365723e-01,9.929555058479309082e-01,1.859697252511978149e-01,9.941249489784240723e-01,9.911125302314758301e-01,9.916075468063354492e-01,9.918954372406005859e-01,9.912685155868530273e-01,1.348934769630432129e-01,9.922974705696105957e-01,1.876728981733322144e-01,1.463320702314376831e-01,9.913460016250610352e-01,9.935872554779052734e-01,9.924035668373107910e-01,9.939275979995727539e-01,9.932053685188293457e-01,1.368629783391952515e-01,9.915344715118408203e-01,9.909318089485168457e-01,9.914466738700866699e-01,9.932166337966918945e-01,9.914868474006652832e-01,9.891765117645263672e-01,9.914748072624206543e-01,2.314059585332870483e-01,9.930087924003601074e-01,9.929780364036560059e-01,2.846495509147644043e-01,9.918789863586425781e-01,9.919341802597045898e-01,9.914723634719848633e-01,9.911143779754638672e-01,9.929805994033813477e-01,9.917070865631103516e-01
44,9.930489659309387207e-01,9.921689629554748535e-01,9.910396933555603027e-01,9.932337999343872070e-01,9.905413985252380371e-01,9.919410347938537598e-01,9.923252463340759277e-01,1.865739971399307251e-01,9.938970804214477539e-01,9.924169182777404785e-01,9.909887909889221191e-01,9.925516247749328613e-01,9.928522109985351562e-01,1.344736367464065552e-01,9.942442774772644043e-01,1.846373379230499268e-01,1.467888951301574707e-01,9.917612075805664062e-01,9.921793937683105469e-01,9.920654296875000000e-01,9.944601655006408691e-01,9.941832423210144043e-01,1.382941007614135742e-01,9.912942647933959961e-01,9.921857118606567383e-01,9.927313327789306641e-01,9.940642714500427246e-01,9.934884905815124512e-01,9.924712777137756348e-01,9.915398955345153809e-01,2.315198928117752075e-01,9.929883480072021484e-01,9.909683465957641602e-01,2.818903326988220215e-01,9.922855496406555176e-01,9.929317831993103027e-01,9.922264218330383301e-01,9.932994842529296875e-01,9.931074380874633789e-01,9.928324222564697266e-01
45,9.910628199577331543e-01,9.939559698104858398e-01,9.921651482582092285e-01,9.931805133819580078e-01,9.946701526641845703e-01,9.921964406967163086e-01,9.910448193550109863e-01,1.847668290138244629e-01,9.925121665000915527e-01,9.896347522735595703e-01,9.911790490150451660e-01,9.935243725776672363e-01,9.919698834419250488e-01,1.365742236375808716e-01,9.935685992240905762e-01,1.876338124275207520e-01,1.487428396940231323e-01,9.921411871910095215e-01,9.926647543907165527e-01,9.918162822723388672e-01,9.926886558532714844e-01,9.922267794609069824e-01,1.356999576091766357e-01,9.911143183708190918e-01,9.915623664855957031e-01,9.931716918945312500e-01,9.921010136604309082e-01,9.900516271591186523e-01,9.918256998062133789e-01,9.937424063682556152e-01,2.307955622673034668e-01,9.920519590377807617e-01,9.933494329452514648e-01,2.835826277732849121e-01,9.928565621376037598e-01,9.910185337066650391e-01,9.931030869483947754e-01,9.912285804748535156e-01,9.908674359321594238e-01,9.917057156562805176e-01
46,9.933388233184814453e-01,9.929586052894592285e-01,9.930438399314880371e-01,9.927641749382019043e-01,9.924208521842956543e-01,9.911898970603942871e-01,9.925407767295837402e-01,1.856974214315414429e-01,9.921550154685974121e-01,9.918517470359802246e-01,9.921212196350097656e-01,9.942764043807983398e-01,9.939491152763366699e-01,1.361447572708129883e-01,9.918515682220458984e-01,1.864333599805831909e-01,1.469603925943374634e-01,9.933033585548400879e-01,9.911531209945678711e-01,9.908564090728759766e-01,9.934400916099548340e-01,9.925948381423950195e-01,1.351665407419204712e-01,9.930654764175415039e-01,9.924554824829101562e-01,9.898119568824768066e-01,9.935480356216430664e-01,9.946483969688415527e-01,9.946813583374023438e-01,9.927137494087219238e-01,2.317151874303817749e-01,9.938483834266662598e-01,9.941011667251586914e-01,2.802647054195404053e-01,9.929729700088500977e-01,9.923815727233886719e-01,9.935874938964843750e-01,9.940100908279418945e-01,9.924919605255126953e-01,9.933250546455383301e-01
47,9.935882687568664551e-01,9.926747679710388184e-01,9.925065636634826660e-01,9.951608777046203613e-01,9.926832318305969238e-01,9.914815425872802734e-01,9.915652871131896973e-01,1.872340589761734009e-01,9.911493062973022461e-01,9.916405081748962402e-01,9.910817742347717285e-01,9.937714934349060059e-01,9.922114014625549316e-01,1.358816176652908325e-01,9.936025738716125488e-01,1.858172416687011719e-01,1.471616774797439575e-01,9.936800599098205566e-01,9.928160905838012695e-01,9.919856190681457520e-01,9.930006861686706543e-01,9.923546910285949707e-01,1.379376649856567383e-01,9.925927519798278809e-01,9.903568625450134277e-01,9.917165040969848633e-01,9.936124086380004883e-01,9.925514459609985352e-01,9.907746315002441406e-01,9.919667840003967285e-01,2.272867411375045776e-01,9.930154085159301758e-01,9.921359419822692871e-01,2.793017923831939697e-01,9.927517771720886230e-01,9.915234446525573730e-01,9.933693408966064453e-01,9.932509064674377441e-01,9.901155233383178711e-01,9.939329028129577637e-01
48,9.915661811828613281e-01,9.943668246269226074e-01,9.936406612396240234e-01,9.944096803665161133e-01,9.924426078796386719e-01,9.929431080818176270e-01,9.932272434234619141e-01,1.795457005500793457e-01,9.918020963668823242e-01,9.945839047431945801e-01,9.937343597412109375e-01,9.924657940864562988e-01,9.937712550163269043e-01,1.337981969118118286e-01,9.925765395164489746e-01,1.843119561672210693e-01,1.473166495561599731e-01,9.915591478347778320e-01,9.934251308441162109e-01,9.923637509346008301e-01,9.938460588455200195e-01,9.913759231567382812e-01,1.378777027130126953e-01,9.917183518409729004e-01,9.929321408271789551e-01,9.925035834312438965e-01,9.928295016288757324e-01,9.927577972412109375e-01,9.925838112831115723e-01,9.919922351837158203e-01,2.278493195772171021e-01,9.924374222755432129e-01,9.931356310844421387e-01,2.803291678428649902e-01,9.948643445968627930e-01,9.937111139297485352e-01,9.930323958396911621e-01,9.928859472274780273e-01,9.945380091667175293e-01,9.913816452026367188e-01
49,9.924302697181701660e-01,9.925288558006286621e-01,9.925327301025390625e-01,9.915550351142883301e-01,9.925153851509094238e-01,9.951267838478088379e-01,9.916798472404479980e-01,1.834733635187149048e-01,9.933845996856689453e-01,9.939419627189636230e-01,9.915345311164855957e-01,9.930798411369323730e-01,9.924296736717224121e-01,1.337006539106369019e-01,9.931817054748535156e-01,1.840275973081588745e-01,1.488521695137023926e-01,9.925080537796020508e-01,9.952926039695739746e-01,9.950913786888122559e-01,9.941732287406921387e-01,9.913238286972045898e-01,1.385442465543746948e-01,9.914981722831726074e-01,9.932119846343994141e-01,9.941396117210388184e-01,9.948620796203613281e-01,9.938895702362060547e-01,9.926210641860961914e-01,9.944105148315429688e-01,2.324759960174560547e-01,9.923614859580993652e-01,9.937313199043273926e-01,2.774111628532409668e-01,9.904958009719848633e-01,9.926564097404479980e-01,9.919697642326354980e-01,9.937599301338195801e-01,9.928503632545471191e-01,9.928675889968872070e-01
50,9.900833964347839355e-01,9.936734437942504883e-01,9.929665327072143555e-01,9.931645393371582031e-01,9.925077557563781738e-01,9.927578568458557129e-01,9.919914603233337402e-01,1.860196292400360107e-01,9.936838746070861816e-01,9.929233789443969727e-01,9.931416511535644531e-01,9.930161833763122559e-01,9.935945868492126465e-01,1.348546147346496582e-01,9.924014210700988770e-01,1.812712252140045166e-01,1.461901068687438965e-01,9.919607043266296387e-01,9.914540052413940430e-01,9.951750040054321289e-01,9.931673407554626465e-01,9.939057826995849609e-01,1.380116790533065796e-01,9.922808408737182617e-01,9.919013381004333496e-01,9.922842979431152344e-01,9.924287796020507812e-01,9.931915998458862305e-01,9.923955798149108887e-01,9.928014278411865234e-01,2.288768589496612549e-01,9.912831187248229980e-01,9.917458891868591309e-01,2.831535041332244873e-01,9.948869943618774414e-01,9.933652877807617188e-01,9.943329691886901855e-01,9.924980998039245605e-01,9.935483932495117188e-01,9.934967756271362305e-01
51,9.925721883773803711e-01,9.934903383255004883e-01,9.941677451133728027e-01,9.926203489303588867e-01,9.938287138938903809e-01,9.934144616127014160e-01,9.924036860466003418e-01,1.838299185037612915e-01,9.931854605674743652e-01,9.935695528984069824e-01,9.944454431533813477e-01,9.931176304817199707e-01,9.933122992515563965e-01,1.331131756305694580e-01,9.921444058418273926e-01,1.820733100175857544e-01,1.470670253038406372e-01,9.947270750999450684e-01,9.932878613471984863e-01,9.934567809104919434e-01,9.932851791381835938e-01,9.932898879051208496e-01,1.354503929615020752e-01,9.930272698402404785e-01,9.928412437438964844e-01,9.935089349746704102e-01,9.939720034599304199e-01,9.935567975044250488e-01,9.934859275817871094e-01,9.931738972663879395e-01,2.270547300577163696e-01,9.940594434738159180e-01,9.943863153457641602e-01,2.801108360290527344e-01,9.923468232154846191e-01,9.935790896415710449e-01,9.923425912857055664e-01,9.917032122611999512e-01,9.950774312019348145e-01,9.936060309410095215e-01
52,9.934359192848205566e-01,9.931222796440124512e-01,9.928889274597167969e-01,9.917742609977722168e-01,9.948480725288391113e-01,9.930551052093505859e-01,9.934512376785278320e-01,1.862978786230087280e-01,9.930934906005859375e-01,9.930014014244079590e-01,9.916432499885559082e-01,9.926853775978088379e-01,9.930147528648376465e-01,1.339392066001892090e-01,9.943009614944458008e-01,1.818975806236267090e-01,1.485262215137481689e-01,9.929121732711791992e-01,9.910470843315124512e-01,9.929921030998229980e-01,9.930888414382934570e-01,9.917529821395874023e-01,1.356638967990875244e-01,9.930418729782104492e-01,9.941861033439636230e-01,9.946893453598022461e-01,9.946495294570922852e-01,9.918669462203979492e-01,9.946830272674560547e-01,9.926911592483520508e-01,2.307417243719100952e-01,9.934986233711242676e-01,9.924715757369995117e-01,2.760480642318725586e-01,9.941886663436889648e-01,9.919770956039428711e-01,9.922437667846679688e-01,9.936839938163757324e-01,9.925158619880676270e-01,9.949271678924560547e-01
53,9.934366345405578613e-01,9.905969500541687012e-01,9.925970435142517090e-01,9.937796592712402344e-01,9.941917657852172852e-01,9.951965212821960449e-01,9.916628003120422363e-01,1.859522312879562378e-01,9.936788082122802734e-01,9.931038022041320801e-01,9.931547641754150391e-01,9.935508370399475098e-01,9.944799542427062988e-01,1.334303319454193115e-01,9.940403699874877930e-01,1.836192011833190918e-01,1.463478058576583862e-01,9.937223196029663086e-01,9.932240247726440430e-01,9.931511878967285156e-01,9.944599866867065430e-01,9.922271966934204102e-01,1.351505964994430542e-01,9.935346245765686035e-01,9.936988949775695801e-01,9.939789772033691406e-01,9.924133419990539551e-01,9.964687228202819824e-01,9.932399392127990723e-01,9.925080537796020508e-01,2.286254465579986572e-01,9.918926954269409180e-01,9.915302991867065430e-01,2.803285419940948486e-01,9.931756854057312012e-01,9.927648305892944336e-01,9.928868412971496582e-01,9.938057065010070801e-01,9.916733503341674805e-01,9.928224086761474609e-01
54,9.947067499160766602e-01,9.939971566200256348e-01,9.923894405364990234e-01,9.926401376724243164e-01,9.917397499084472656e-01,9.932007193565368652e-01,9.920521974563598633e-01,1.883590072393417358e-01,9.933424592018127441e-01,9.933252334594726562e-01,9.912152290344238281e-01,9.935145378112792969e-01,9.944741725921630859e-01,1.332899928092956543e-01,9.936872124671936035e-01,1.859273016452789307e-01,1.474948376417160034e-01,9.937537312507629395e-01,9.942247867584228516e-01,9.927459359169006348e-01,9.930552244186401367e-01,9.942399263381958008e-01,1.372627913951873779e-01,9.938741326332092285e-01,9.926267266273498535e-01,9.945663809776306152e-01,9.931991100311279297e-01,9.923799037933349609e-01,9.933084249496459961e-01,9.923856854438781738e-01,2.255276888608932495e-01,9.924322962760925293e-01,9.940939545631408691e-01,2.793894112110137939e-01,9.946293830871582031e-01,9.955308437347412109e-01,9.946475625038146973e-01,9.934070110321044922e-01,9.930632114410400391e-01,9.948704242706298828e-01
55,9.917423129081726074e-01,9.938300251960754395e-01,9.936708211898803711e-01,9.928774237632751465e-01,9.935321807861328125e-01,9.934272170066833496e-01,9.934790134429931641e-01,1.812666356563568115e-01,9.943355321884155273e-01,9.947422742843627930e-01,9.935477972030639648e-01,9.938986897468566895e-01,9.927753806114196777e-01,1.329109221696853638e-01,9.956888556480407715e-01,1.823939979076385498e-01,1.483337134122848511e-01,9.938668012619018555e-01,9.933987855911254883e-01,9.944571852684020996e-01,9.925151467323303223e-01,9.948866963386535645e-01,1.368830204010009766e-01,9.940333366394042969e-01,9.916332960128784180e-01,9.942527413368225098e-01,9.935750961303710938e-01,9.947494864463806152e-01,9.929621219635009766e-01,9.935174584388732910e-01,2.259614318609237671e-01,9.938311576843261719e-01,9.943074584007263184e-01,2.797876894474029541e-01,9.930532574653625488e-01,9.928408861160278320e-01,9.921701550483703613e-01,9.933761954307556152e-01,9.934647679328918457e-01,9.943000674247741699e-01
56,9.943275451660156250e-01,9.933717846870422363e-01,9.928767681121826172e-01,9.917624592781066895e-01,9.926255345344543457e-01,9.943277835845947266e-01,9.939853549003601074e-01,1.847697943449020386e-01,9.943901896476745605e-01,9.922850728034973145e-01,9.945380687713623047e-01,9.948093891143798828e-01,9.924263954162597656e-01,1.352129131555557251e-01,9.927768111228942871e-01,1.837656497955322266e-01,1.463764756917953491e-01,9.952170848846435547e-01,9.943258762359619141e-01,9.950836896896362305e-01,9.932408332824707031e-01,9.926260113716125488e-01,1.367193311452865601e-01,9.936552047729492188e-01,9.940178990364074707e-01,9.929261207580566406e-01,9.941649436950683594e-01,9.939127564430236816e-01,9.933840036392211914e-01,9.936312437057495117e-01,2.329935133457183838e-01,9.937584996223449707e-01,9.926794171333312988e-01,2.814325094223022461e-01,9.934160709381103516e-01,9.951854348182678223e-01,9.929405450820922852e-01,9.936331510543823242e-01,9.937251210212707520e-01,9.949123263359069824e-01
57,9.934246540069580078e-01,9.940077662467956543e-01,9.931459426879882812e-01,9.928209185600280762e-01,9.941534399986267090e-01,9.947543144226074219e-01,9.933319687843322754e-01,1.867199391126632690e-01,9.932612776756286621e-01,9.941396713256835938e-01,9.938316345214843750e-01,9.919583201408386230e-01,9.898102879524230957e-01,1.320645809173583984e-01,9.936284422874450684e-01,1.793483048677444458e-01,1.459641158580780029e-01,9.939359426498413086e-01,9.949015974998474121e-01,9.954003095626831055e-01,9.925151467323303223e-01,9.925103783607482910e-01,1.383251845836639404e-01,9.954904317855834961e-01,9.935998916625976562e-01,9.956616759300231934e-01,9.942032694816589355e-01,9.943634867668151855e-01,9.914786815643310547e-01,9.949212670326232910e-01,2.270905971527099609e-01,9.926626086235046387e-01,9.942733049392700195e-01,2.752708792686462402e-01,9.933120012283325195e-01,9.933071732521057129e-01,9.951328635215759277e-01,9.924469590187072754e-01,9.940865635871887207e-01,9.945486187934875488e-01
58,9.924483299255371094e-01,9.931216835975646973e-01,9.939211010932922363e-01,9.936121702194213867e-01,9.943817257881164551e-01,9.925703406333923340e-01,9.931774139404296875e-01,1.820133775472640991e-01,9.940031170845031738e-01,9.947884082794189453e-01,9.926108121871948242e-01,9.938993453979492188e-01,9.938219189643859863e-01,1.331489533185958862e-01,9.933724403381347656e-01,1.786147654056549072e-01,1.455840468406677246e-01,9.956551790237426758e-01,9.921724200248718262e-01,9.934569597244262695e-01,9.955782294273376465e-01,9.935713410377502441e-01,1.389065086841583252e-01,9.949426651000976562e-01,9.945814013481140137e-01,9.939486980438232422e-01,9.921110272407531738e-01,9.919959902763366699e-01,9.927631616592407227e-01,9.935171604156494141e-01,2.252559214830398560e-01,9.932845234870910645e-01,9.937340617179870605e-01,2.781805396080017090e-01,9.942489862442016602e-01,9.948400259017944336e-01,9.932442903518676758e-01,9.947276711463928223e-01,9.943234920501708984e-01,9.937233924865722656e-01
59,9.925815463066101074e-01,9.934707880020141602e-01,9.937176704406738281e-01,9.931632280349731445e-01,9.933735132217407227e-01,9.947468638420104980e-01,9.955698251724243164e-01,1.838074624538421631e-01,9.940484762191772461e-01,9.941286444664001465e-01,9.936256408691406250e-01,9.933909177780151367e-01,9.938873052597045898e-01,1.316981762647628784e-01,9.954974055290222168e-01,1.806639730930328369e-01,1.458132266998291016e-01,9.936920404434204102e-01,9.921791553497314453e-01,9.931558966636657715e-01,9.941539168357849121e-01,9.952447414398193359e-01,1.397197693586349487e-01,9.935081601142883301e-01,9.928859472274780273e-01,9.927425980567932129e-01,9.955826997756958008e-01,9.940842390060424805e-01,9.935121536254882812e-01,9.931828379631042480e-01,2.265613377094268799e-01,9.947082400321960449e-01,9.956272244453430176e-01,2.795309126377105713e-01,9.941234588623046875e-01,9.952448606491088867e-01,9.945380687713623047e-01,9.936865568161010742e-01,9.938140511512756348e-01,9.941875934600830078e-01
60,9.926182031631469727e-01,9.934514760971069336e-01,9.935460090637207031e-01,9.932645559310913086e-01,9.938757419586181641e-01,9.946466684341430664e-01,9.936959743499755859e-01,1.832116395235061646e-01,9.948354959487915039e-01,9.930008053779602051e-01,9.931823015213012695e-01,9.938984513282775879e-01,9.946227073669433594e-01,1.328632086515426636e-01,9.944432973861694336e-01,1.821316033601760864e-01,1.487680226564407349e-01,9.922088384628295898e-01,9.948064088821411133e-01,9.922857880592346191e-01,9.956587553024291992e-01,9.947141408920288086e-01,1.375119686126708984e-01,9.941689372062683105e-01,9.938605427742004395e-01,9.927265048027038574e-01,9.937568306922912598e-01,9.950848817825317383e-01,9.937132596969604492e-01,9.937393665313720703e-01,2.258673906326293945e-01,9.950730204582214355e-01,9.941609501838684082e-01,2.803558707237243652e-01,9.936193823814392090e-01,9.924489855766296387e-01,9.937472939491271973e-01,9.917008280754089355e-01,9.928448200225830078e-01,9.929960966110229492e-01
61,9.917186498641967773e-01,9.951062202453613281e-01,9.932233691215515137e-01,9.923696517944335938e-01,9.937697649002075195e-01,9.923809766769409180e-01,9.952576160430908203e-01,1.864987164735794067e-01,9.937748908996582031e-01,9.929530620574951172e-01,9.939712285995483398e-01,9.940145015716552734e-01,9.942846894264221191e-01,1.334525942802429199e-01,9.945303797721862793e-01,1.822296679019927979e-01,1.493709534406661987e-01,9.929642677307128906e-01,9.938197731971740723e-01,9.936500191688537598e-01,9.925662875175476074e-01,9.947006702423095703e-01,1.348272860050201416e-01,9.943228960037231445e-01,9.945384263992309570e-01,9.924305677413940430e-01,9.935501813888549805e-01,9.947900176048278809e-01,9.940327405929565430e-01,9.934052824974060059e-01,2.283016890287399292e-01,9.934560060501098633e-01,9.941219687461853027e-01,2.767239809036254883e-01,9.942060112953186035e-01,9.928643703460693359e-01,9.938495159149169922e-01,9.951288104057312012e-01,9.941921830177307129e-01,9.942553043365478516e-01
62,9.944267868995666504e-01,9.930779337882995605e-01,9.937218427658081055e-01,9.928424358367919922e-01,9.923635721206665039e-01,9.933272600173950195e-01,9.924687147140502930e-01,1.881297230720520020e-01,9.948061704635620117e-01,9.934470653533935547e-01,9.945836067199707031e-01,9.940368533134460449e-01,9.940317869186401367e-01,1.312660425901412964e-01,9.931538701057434082e-01,1.799369007349014282e-01,1.500424295663833618e-01,9.954154491424560547e-01,9.929369091987609863e-01,9.942304491996765137e-01,9.947894811630249023e-01,9.930887818336486816e-01,1.384183913469314575e-01,9.936205744743347168e-01,9.947938919067382812e-01,9.931809902191162109e-01,9.924300312995910645e-01,9.927420616149902344e-01,9.930212497711181641e-01,9.955421686172485352e-01,2.261117547750473022e-01,9.943344593048095703e-01,9.928442835807800293e-01,2.775262296199798584e-01,9.943837523460388184e-01,9.933575987815856934e-01,9.951586127281188965e-01,9.945961833000183105e-01,9.953588843345642090e-01,9.908623099327087402e-01
63,9.954808354377746582e-01,9.941906332969665527e-01,9.927580356597900391e-01,9.941232204437255859e-01,9.942803382873535156e-01,9.951087236404418945e-01,9.919509291648864746e-01,1.834494173526763916e-01,9.944793581962585449e-01,9.948373436927795410e-01,9.942260384559631348e-01,9.910097718238830566e-01,9.944214820861816406e-01,1.333262622356414795e-01,9.926919937133789062e-01,1.844201683998107910e-01,1.493882983922958374e-01,9.953505992889404297e-01,9.951542019844055176e-01,9.940988421440124512e-01,9.932785034179687500e-01,9.941252470016479492e-01,1.356070935726165771e-01,9.941639304161071777e-01,9.937347769737243652e-01,9.919154047966003418e-01,9.948577284812927246e-01,9.930372238159179688e-01,9.935214519500732422e-01,9.927986264228820801e-01,2.248193323612213135e-01,9.913727045059204102e-01,9.952237010002136230e-01,2.771790325641632080e-01,9.930489063262939453e-01,9.935258030891418457e-01,9.941918849945068359e-01,9.945256114006042480e-01,9.922767281532287598e-01,9.947278499603271484e-01
64,9.933222532272338867e-01,9.945697188377380371e-01,9.939463734626770020e-01,9.957668781280517578e-01,9.919695258140563965e-01,9.950322508811950684e-01,9.940546751022338867e-01,1.878373473882675171e-01,9.945260286331176758e-01,9.945321679115295410e-01,9.932978153228759766e-01,9.941396713256835938e-01,9.929555058479309082e-01,1.321840435266494751e-01,9.943799376487731934e-01,1.854536682367324829e-01,1.481873393058776855e-01,9.944806694984436035e-01,9.933634400367736816e-01,9.925473332405090332e-01,9.951575398445129395e-01,9.941491484642028809e-01,1.365841776132583618e-01,9.944438934326171875e-01,9.953101873397827148e-01,9.928302168846130371e-01,9.944804310798645020e-01,9.957925081253051758e-01,9.951143264770507812e-01,9.939033389091491699e-01,2.301355153322219849e-01,9.932685494422912598e-01,9.938471913337707520e-01,2.775090932846069336e-01,9.930924177169799805e-01,9.949826598167419434e-01,9.913372993469238281e-01,9.927286505699157715e-01,9.932716488838195801e-01,9.955713748931884766e-01
65,9.938141107559204102e-01,9.935597777366638184e-01,9.938520789146423340e-01,9.937916994094848633e-01,9.941269159317016602e-01,9.934366345405578613e-01,9.938468337059020996e-01,1.863861232995986938e-01,9.960120320320129395e-01,9.941748380661010742e-01,9.936207532882690430e-01,9.939908385276794434e-01,9.925707578659057617e-01,1.321671605110168457e-01,9.958583712577819824e-01,1.804545968770980835e-01,1.505704075098037720e-01,9.924427866935729980e-01,9.955620765686035156e-01,9.950760006904602051e-01,9.946851730346679688e-01,9.935126900672912598e-01,1.382110863924026489e-01,9.944666624069213867e-01,9.946483969688415527e-01,9.932118654251098633e-01,9.932186007499694824e-01,9.911428689956665039e-01,9.937009215354919434e-01,9.941852092742919922e-01,2.266313433647155762e-01,9.941633939743041992e-01,9.935705661773681641e-01,2.802928686141967773e-01,9.949444532394409180e-01,9.942440390586853027e-01,9.938685297966003418e-01,9.941637516021728516e-01,9.925636649131774902e-01,9.926500916481018066e-01
66,9.932016730308532715e-01,9.952958226203918457e-01,9.950310587882995605e-01,9.946723580360412598e-01,9.923458695411682129e-01,9.941571354866027832e-01,9.947147965431213379e-01,1.852846890687942505e-01,9.949609041213989258e-01,9.942883849143981934e-01,9.942850470542907715e-01,9.929603934288024902e-01,9.951366186141967773e-01,1.316718161106109619e-01,9.931260943412780762e-01,1.851898878812789917e-01,1.490977108478546143e-01,9.951214790344238281e-01,9.942229986190795898e-01,9.941347241401672363e-01,9.947863221168518066e-01,9.933639764785766602e-01,1.381461173295974731e-01,9.930551052093505859e-01,9.948598146438598633e-01,9.954128861427307129e-01,9.936162233352661133e-01,9.938804507255554199e-01,9.925865530967712402e-01,9.939862489700317383e-01,2.262098640203475952e-01,9.930534958839416504e-01,9.938940405845642090e-01,2.796308398246765137e-01,9.943570494651794434e-01,9.937393665313720703e-01,9.938012957572937012e-01,9.938565492630004883e-01,9.927400946617126465e-01,9.940469861030578613e-01
67,9.936177730560302734e-01,9.947097301483154297e-01,9.950990676879882812e-01,9.927478432655334473e-01,9.946271777153015137e-01,9.943146705627441406e-01,9.926863908767700195e-01,1.861183494329452515e-01,9.934293031692504883e-01,9.930828809738159180e-01,9.954679012298583984e-01,9.941612482070922852e-01,9.952546954154968262e-01,1.323684602975845337e-01,9.945828914642333984e-01,1.819221675395965576e-01,1.510153412818908691e-01,9.937950372695922852e-01,9.930144548416137695e-01,9.930714368820190430e-01,9.941196441650390625e-01,9.942578673362731934e-01,1.366380304098129272e-01,9.934675097465515137e-01,9.918711781501770020e-01,9.919794201850891113e-01,9.924260377883911133e-01,9.940363168716430664e-01,9.946708083152770996e-01,9.942808151245117188e-01,2.288145273923873901e-01,9.942697882652282715e-01,9.924818873405456543e-01,2.771551012992858887e-01,9.924005270004272461e-01,9.948154091835021973e-01,9.933166503906250000e-01,9.927323460578918457e-01,9.948343634605407715e-01,9.946435689926147461e-01
68,9.943796396255493164e-01,9.954200983047485352e-01,9.952820539474487305e-01,9.955720305442810059e-01,9.951426982879638672e-01,9.938728809356689453e-01,9.934160113334655762e-01,1.859830170869827271e-01,9.944077134132385254e-01,9.950402379035949707e-01,9.944168925285339355e-01,9.944762587547302246e-01,9.937329888343811035e-01,1.332344412803649902e-01,9.940955042839050293e-01,1.816550642251968384e-01,1.476197391748428345e-01,9.952465891838073730e-01,9.934311509132385254e-01,9.943051934242248535e-01,9.940893650054931641e-01,9.940494894981384277e-01,1.372045278549194336e-01,9.949066042900085449e-01,9.956621527671813965e-01,9.933043718338012695e-01,9.946061372756958008e-01,9.939121603965759277e-01,9.954120516777038574e-01,9.942131042480468750e-01,2.241834253072738647e-01,9.954506158828735352e-01,9.962164759635925293e-01,2.770944833755493164e-01,9.937093853950500488e-01,9.931291937828063965e-01,9.948122501373291016e-01,9.943085312843322754e-01,9.958763718605041504e-01,9.939773678779602051e-01
69,9.944050908088684082e-01,9.952303171157836914e-01,9.947896599769592285e-01,9.945899844169616699e-01,9.926294088363647461e-01,9.951105713844299316e-01,9.951195120811462402e-01,1.848667412996292114e-01,9.934051632881164551e-01,9.948345422744750977e-01,9.935088753700256348e-01,9.955993294715881348e-01,9.943471550941467285e-01,1.317189186811447144e-01,9.949567914009094238e-01,1.820765882730484009e-01,1.479468345642089844e-01,9.946717023849487305e-01,9.941922426223754883e-01,9.940243363380432129e-01,9.941900372505187988e-01,9.946247339248657227e-01,1.376423984766006470e-01,9.937528371810913086e-01,9.933276176452636719e-01,9.962490200996398926e-01,9.947117567062377930e-01,9.929746985435485840e-01,9.943727254867553711e-01,9.940820932388305664e-01,2.260495722293853760e-01,9.949541687965393066e-01,9.932492971420288086e-01,2.772380113601684570e-01,9.943565726280212402e-01,9.942439794540405273e-01,9.916548132896423340e-01,9.947476983070373535e-01,9.910667538642883301e-01,9.943920969963073730e-01
70,9.945805072784423828e-01,9.954456090927124023e-01,9.950252771377563477e-01,9.955305457115173340e-01,9.938699603080749512e-01,9.930173754692077637e-01,9.946686625480651855e-01,1.861415952444076538e-01,9.947697520256042480e-01,9.936172962188720703e-01,9.919449090957641602e-01,9.953230023384094238e-01,9.941723942756652832e-01,1.324552744626998901e-01,9.954518079757690430e-01,1.789740771055221558e-01,1.478063911199569702e-01,9.938598275184631348e-01,9.936165809631347656e-01,9.940352439880371094e-01,9.936616420745849609e-01,9.950351715087890625e-01,1.374122500419616699e-01,9.946711063385009766e-01,9.951948523521423340e-01,9.944031238555908203e-01,9.945532679557800293e-01,9.934578537940979004e-01,9.938244223594665527e-01,9.935950636863708496e-01,2.273874580860137939e-01,9.933316111564636230e-01,9.942690730094909668e-01,2.791641950607299805e-01,9.937545061111450195e-01,9.943998456001281738e-01,9.936125874519348145e-01,9.950866699218750000e-01,9.930523633956909180e-01,9.939936399459838867e-01
71,9.944322705268859863e-01,9.944545626640319824e-01,9.941594600677490234e-01,9.935840368270874023e-01,9.942767620086669922e-01,9.946410655975341797e-01,9.931210875511169434e-01,1.824448704719543457e-01,9.934891462326049805e-01,9.961307644844055176e-01,9.936256408691406250e-01,9.933068156242370605e-01,9.954324364662170410e-01,1.346881538629531860e-01,9.942637681961059570e-01,1.821463406085968018e-01,1.487130671739578247e-01,9.932450056076049805e-01,9.947094917297363281e-01,9.932688474655151367e-01,9.929357171058654785e-01,9.932361245155334473e-01,1.397181451320648193e-01,9.945169091224670410e-01,9.948844909667968750e-01,9.930230975151062012e-01,9.950911998748779297e-01,9.948039650917053223e-01,9.937472939491271973e-01,9.949384331703186035e-01,2.313451766967773438e-01,9.950290322303771973e-01,9.953717589378356934e-01,2.800615727901458740e-01,9.956126809120178223e-01,9.962157607078552246e-01,9.950014948844909668e-01,9.932239651679992676e-01,9.943870902061462402e-01,9.943456649780273438e-01
72,9.946519732475280762e-01,9.948604702949523926e-01,9.941905140876770020e-01,9.941515326499938965e-01,9.942393898963928223e-01,9.950874447822570801e-01,9.934154748916625977e-01,1.826861947774887085e-01,9.948104619979858398e-01,9.943025112152099609e-01,9.939306378364562988e-01,9.939596056938171387e-01,9.929291009902954102e-01,1.336194425821304321e-01,9.923006296157836914e-01,1.845155358314514160e-01,1.449375599622726440e-01,9.947019815444946289e-01,9.939261674880981445e-01,9.954789280891418457e-01,9.931033253669738770e-01,9.937292933464050293e-01,1.356931924819946289e-01,9.938222765922546387e-01,9.952040314674377441e-01,9.942094683647155762e-01,9.953469038009643555e-01,9.918247461318969727e-01,9.950459003448486328e-01,9.966557025909423828e-01,2.260398119688034058e-01,9.938032031059265137e-01,9.935055375099182129e-01,2.765453159809112549e-01,9.936559200286865234e-01,9.929184317588806152e-01,9.934481382369995117e-01,9.943052530288696289e-01,9.948689341545104980e-01,9.941727519035339355e-01
73,9.946805238723754883e-01,9.940828084945678711e-01,9.942199587821960449e-01,9.948192834854125977e-01,9.929924607276916504e-01,9.937589168548583984e-01,9.946426153182983398e-01,1.833503097295761108e-01,9.938005805015563965e-01,9.937641024589538574e-01,9.956744909286499023e-01,9.939545989036560059e-01,9.949165582656860352e-01,1.341483891010284424e-01,9.949442744255065918e-01,1.824548542499542236e-01,1.479369252920150757e-01,9.941883683204650879e-01,9.949808716773986816e-01,9.936252832412719727e-01,9.945740699768066406e-01,9.948932528495788574e-01,1.375519484281539917e-01,9.915493130683898926e-01,9.937211275100708008e-01,9.957857131958007812e-01,9.933644533157348633e-01,9.951588511466979980e-01,9.930422902107238770e-01,9.929891824722290039e-01,2.224868535995483398e-01,9.927552938461303711e-01,9.965724349021911621e-01,2.808045148849487305e-01,9.939005374908447266e-01,9.945477247238159180e-01,9.949534535408020020e-01,9.949339628219604492e-01,9.918905496597290039e-01,9.928125739097595215e-01
74,9.944526553153991699e-01,9.955653548240661621e-01,9.944889545440673828e-01,9.951846003532409668e-01,9.936464428901672363e-01,9.949229359626770020e-01,9.943417906761169434e-01,1.837184280157089233e-01,9.947286248207092285e-01,9.947674274444580078e-01,9.922301769256591797e-01,9.940859079360961914e-01,9.938675761222839355e-01,1.324247419834136963e-01,9.936989545822143555e-01,1.799097359180450439e-01,1.476220190525054932e-01,9.941280484199523926e-01,9.939076304435729980e-01,9.932089447975158691e-01,9.932718873023986816e-01,9.932706356048583984e-01,1.422449648380279541e-01,9.943767786026000977e-01,9.940561652183532715e-01,9.929554462432861328e-01,9.941715002059936523e-01,9.950423240661621094e-01,9.951727390289306641e-01,9.937625527381896973e-01,2.291216850280761719e-01,9.945340156555175781e-01,9.931817054748535156e-01,2.747937440872192383e-01,9.947939515113830566e-01,9.926573634147644043e-01,9.937509894371032715e-01,9.955043196678161621e-01,9.943949580192565918e-01,9.951717257499694824e-01
75,9.937055110931396484e-01,9.940152168273925781e-01,9.956479668617248535e-01,9.939604401588439941e-01,9.940696954727172852e-01,9.944087862968444824e-01,9.937724471092224121e-01,1.847819387912750244e-01,9.940852522850036621e-01,9.945278763771057129e-01,9.953305721282958984e-01,9.933632016181945801e-01,9.935349822044372559e-01,1.324664056301116943e-01,9.924495220184326172e-01,1.795767396688461304e-01,1.524124741554260254e-01,9.946513175964355469e-01,9.945898056030273438e-01,9.925878643989562988e-01,9.945943951606750488e-01,9.934586882591247559e-01,1.376996487379074097e-01,9.939902424812316895e-01,9.933302402496337891e-01,9.942973256111145020e-01,9.956625103950500488e-01,9.961349368095397949e-01,9.943159818649291992e-01,9.929180741310119629e-01,2.238781601190567017e-01,9.952286481857299805e-01,9.944748878479003906e-01,2.726874947547912598e-01,9.960551261901855469e-01,9.940149188041687012e-01,9.939408898353576660e-01,9.949206113815307617e-01,9.940873980522155762e-01,9.941734075546264648e-01
76,9.957839250564575195e-01,9.935922622680664062e-01,9.939111471176147461e-01,9.935957789421081543e-01,9.938810467720031738e-01,9.955969452857971191e-01,9.941457509994506836e-01,1.830768585205078125e-01,9.947773814201354980e-01,9.951295852661132812e-01,9.950187206268310547e-01,9.940693378448486328e-01,9.938210844993591309e-01,1.307574212551116943e-01,9.945474267005920410e-01,1.802376508712768555e-01,1.485999077558517456e-01,9.950693249702453613e-01,9.956319928169250488e-01,9.953936934471130371e-01,9.932740926742553711e-01,9.955467581748962402e-01,1.398882865905761719e-01,9.955000877380371094e-01,9.947877526283264160e-01,9.924192428588867188e-01,9.938816428184509277e-01,9.943646788597106934e-01,9.943785667419433594e-01,9.947161674499511719e-01,2.255302071571350098e-01,9.953626990318298340e-01,9.953273534774780273e-01,2.773702442646026611e-01,9.929172396659851074e-01,9.934949278831481934e-01,9.946038126945495605e-01,9.934282898902893066e-01,9.941880106925964355e-01,9.942597746849060059e-01
77,9.933905601501464844e-01,9.941269755363464355e-01,9.945021271705627441e-01,9.950960874557495117e-01,9.944514632225036621e-01,9.954972267150878906e-01,9.945400357246398926e-01,1.845566928386688232e-01,9.953455328941345215e-01,9.945660829544067383e-01,9.954771399497985840e-01,9.945979714393615723e-01,9.942925572395324707e-01,1.304359138011932373e-01,9.947896599769592285e-01,1.792480051517486572e-01,1.478744149208068848e-01,9.944137334823608398e-01,9.946836233139038086e-01,9.944234490394592285e-01,9.956652522087097168e-01,9.935351014137268066e-01,1.399378776550292969e-01,9.945018291473388672e-01,9.940285682678222656e-01,9.946970343589782715e-01,9.936568140983581543e-01,9.945017099380493164e-01,9.931066036224365234e-01,9.932938218116760254e-01,2.284769564867019653e-01,9.944518208503723145e-01,9.950854778289794922e-01,2.779725790023803711e-01,9.948157072067260742e-01,9.946607947349548340e-01,9.966389536857604980e-01,9.956058859825134277e-01,9.927235245704650879e-01,9.958068132400512695e-01
78,9.942469596862792969e-01,9.949488639831542969e-01,9.940142631530761719e-01,9.946661591529846191e-01,9.946572780609130859e-01,9.932175278663635254e-01,9.934795498847961426e-01,1.844031214714050293e-01,9.946305155754089355e-01,9.947118759155273438e-01,9.947021007537841797e-01,9.947470426559448242e-01,9.938656091690063477e-01,1.299386918544769287e-01,9.951807856559753418e-01,1.825969666242599487e-01,1.490009278059005737e-01,9.951662421226501465e-01,9.937203526496887207e-01,9.938309192657470703e-01,9.949672818183898926e-01,9.964110255241394043e-01,1.385965496301651001e-01,9.940145015716552734e-01,9.948239922523498535e-01,9.953398704528808594e-01,9.954056739807128906e-01,9.957211613655090332e-01,9.938453435897827148e-01,9.925627708435058594e-01,2.293246835470199585e-01,9.940744638442993164e-01,9.932071566581726074e-01,2.776311933994293213e-01,9.943428039550781250e-01,9.947583079338073730e-01,9.946781992912292480e-01,9.939818382263183594e-01,9.944311976432800293e-01,9.941172003746032715e-01
79,9.951458573341369629e-01,9.951981902122497559e-01,9.942275285720825195e-01,9.942582249641418457e-01,9.956327676773071289e-01,9.951700568199157715e-01,9.934582710266113281e-01,1.830350905656814575e-01,9.950730800628662109e-01,9.949996471405029297e-01,9.928485751152038574e-01,9.949650764465332031e-01,9.944049715995788574e-01,1.318888366222381592e-01,9.936744570732116699e-01,1.791950613260269165e-01,1.497007608413696289e-01,9.935562610626220703e-01,9.952419400215148926e-01,9.944428801536560059e-01,9.954158663749694824e-01,9.943259954452514648e-01,1.361988633871078491e-01,9.939089417457580566e-01,9.929255247116088867e-01,9.935367703437805176e-01,9.953202009201049805e-01,9.928089380264282227e-01,9.953938126564025879e-01,9.936382770538330078e-01,2.238529026508331299e-01,9.940311312675476074e-01,9.958503246307373047e-01,2.806828916072845459e-01,9.942365288734436035e-01,9.951662421226501465e-01,9.945331811904907227e-01,9.943635463714599609e-01,9.940987229347229004e-01,9.939014911651611328e-01
80,9.955182671546936035e-01,9.940689206123352051e-01,9.943082928657531738e-01,9.944016933441162109e-01,9.934232234954833984e-01,9.920017123222351074e-01,9.948416948318481445e-01,1.824106276035308838e-01,9.939296245574951172e-01,9.933048486709594727e-01,9.959323406219482422e-01,9.936388731002807617e-01,9.943754673004150391e-01,1.313320547342300415e-01,9.932923913002014160e-01,1.814074218273162842e-01,1.495527327060699463e-01,9.959351420402526855e-01,9.960393309593200684e-01,9.948189854621887207e-01,9.946480989456176758e-01,9.957425594329833984e-01,1.360766589641571045e-01,9.946870207786560059e-01,9.937722682952880859e-01,9.954144954681396484e-01,9.952145218849182129e-01,9.953989386558532715e-01,9.947635531425476074e-01,9.944909811019897461e-01,2.261348515748977661e-01,9.937794208526611328e-01,9.935165643692016602e-01,2.806679308414459229e-01,9.943102002143859863e-01,9.954175353050231934e-01,9.945944547653198242e-01,9.945475459098815918e-01,9.966683387756347656e-01,9.946810007095336914e-01
81,9.943288564682006836e-01,9.944263696670532227e-01,9.956640601158142090e-01,9.939156174659729004e-01,9.940344691276550293e-01,9.947144389152526855e-01,9.944183230400085449e-01,1.830932199954986572e-01,9.943785071372985840e-01,9.945598840713500977e-01,9.953948259353637695e-01,9.950175285339355469e-01,9.948289990425109863e-01,1.313256323337554932e-01,9.952843785285949707e-01,1.795082241296768188e-01,1.479998826980590820e-01,9.929070472717285156e-01,9.944987893104553223e-01,9.929988384246826172e-01,9.949461817741394043e-01,9.940111637115478516e-01,1.380905210971832275e-01,9.929064512252807617e-01,9.933291077613830566e-01,9.948041439056396484e-01,9.945999383926391602e-01,9.934936165809631348e-01,9.943014383316040039e-01,9.948387742042541504e-01,2.305071651935577393e-01,9.943396449089050293e-01,9.948617815971374512e-01,2.781412005424499512e-01,9.943266510963439941e-01,9.946199655532836914e-01,9.939998388290405273e-01,9.960237741470336914e-01,9.947877526283264160e-01,9.946804642677307129e-01
82,9.947233200073242188e-01,9.943028092384338379e-01,9.931875467300415039e-01,9.957863092422485352e-01,9.937596917152404785e-01,9.938228726387023926e-01,9.945800900459289551e-01,1.861517727375030518e-01,9.951140284538269043e-01,9.945476055145263672e-01,9.932845234870910645e-01,9.948485493659973145e-01,9.941276311874389648e-01,1.312476694583892822e-01,9.962188601493835449e-01,1.831957548856735229e-01,1.457901746034622192e-01,9.948790669441223145e-01,9.947731494903564453e-01,9.940440058708190918e-01,9.936792254447937012e-01,9.943504333496093750e-01,1.378467828035354614e-01,9.932584166526794434e-01,9.938601851463317871e-01,9.946491122245788574e-01,9.956713318824768066e-01,9.952332973480224609e-01,9.951274991035461426e-01,9.952598214149475098e-01,2.270927131175994873e-01,9.945965409278869629e-01,9.962139725685119629e-01,2.725996375083923340e-01,9.950109720230102539e-01,9.950730800628662109e-01,9.961907863616943359e-01,9.944659471511840820e-01,9.945892691612243652e-01,9.944185018539428711e-01
83,9.951462149620056152e-01,9.947199821472167969e-01,9.947340488433837891e-01,9.946880340576171875e-01,9.935590028762817383e-01,9.949899911880493164e-01,9.939152002334594727e-01,1.883543133735656738e-01,9.952627420425415039e-01,9.938554167747497559e-01,9.941523671150207520e-01,9.926847219467163086e-01,9.948075413703918457e-01,1.320744901895523071e-01,9.929310679435729980e-01,1.821458190679550171e-01,1.498611867427825928e-01,9.920330643653869629e-01,9.942730069160461426e-01,9.955430030822753906e-01,9.961609840393066406e-01,9.919710159301757812e-01,1.390765309333801270e-01,9.952253103256225586e-01,9.946471452713012695e-01,9.937118887901306152e-01,9.951903820037841797e-01,9.966794848442077637e-01,9.949733614921569824e-01,9.943062067031860352e-01,2.255470454692840576e-01,9.950112700462341309e-01,9.932165145874023438e-01,2.815841138362884521e-01,9.951035380363464355e-01,9.934698343276977539e-01,9.947344064712524414e-01,9.923381805419921875e-01,9.942679405212402344e-01,9.951810836791992188e-01
84,9.940726757049560547e-01,9.906010627746582031e-01,9.953569173812866211e-01,9.942159652709960938e-01,9.941201806068420410e-01,9.933834671974182129e-01,9.948315620422363281e-01,1.870733946561813354e-01,9.952448606491088867e-01,9.924370050430297852e-01,9.960957169532775879e-01,9.960875511169433594e-01,9.946230649948120117e-01,1.306038498878479004e-01,9.955084323883056641e-01,1.846081912517547607e-01,1.458346545696258545e-01,9.940999150276184082e-01,9.945446848869323730e-01,9.943504333496093750e-01,9.958794116973876953e-01,9.940714240074157715e-01,1.368352472782135010e-01,9.955921769142150879e-01,9.950547814369201660e-01,9.946112632751464844e-01,9.945193529129028320e-01,9.952538609504699707e-01,9.927306771278381348e-01,9.936702847480773926e-01,2.283465266227722168e-01,9.960471987724304199e-01,9.946631193161010742e-01,2.766394913196563721e-01,9.938520789146423340e-01,9.933623671531677246e-01,9.940744042396545410e-01,9.946918487548828125e-01,9.932750463485717773e-01,9.945367574691772461e-01
85,9.961581230163574219e-01,9.944815635681152344e-01,9.954316020011901855e-01,9.944804310798645020e-01,9.968703985214233398e-01,9.940423965454101562e-01,9.959747195243835449e-01,1.855367571115493774e-01,9.949130415916442871e-01,9.941807985305786133e-01,9.948003292083740234e-01,9.949684143066406250e-01,9.962193965911865234e-01,1.319319307804107666e-01,9.954921007156372070e-01,1.795917004346847534e-01,1.486818194389343262e-01,9.942142963409423828e-01,9.947623610496520996e-01,9.942795038223266602e-01,9.952960014343261719e-01,9.921052455902099609e-01,1.377435922622680664e-01,9.940662980079650879e-01,9.934075474739074707e-01,9.946947693824768066e-01,9.947042465209960938e-01,9.938712120056152344e-01,9.942814111709594727e-01,9.951450228691101074e-01,2.291977554559707642e-01,9.948648810386657715e-01,9.948953390121459961e-01,2.789235413074493408e-01,9.940642118453979492e-01,9.949766993522644043e-01,9.954817891120910645e-01,9.931886792182922363e-01,9.948999285697937012e-01,9.926671981811523438e-01
86,9.948413372039794922e-01,9.944045543670654297e-01,9.941435456275939941e-01,9.934473037719726562e-01,9.954542517662048340e-01,9.932929873466491699e-01,9.942041039466857910e-01,1.865259408950805664e-01,9.938916563987731934e-01,9.949796199798583984e-01,9.949426651000976562e-01,9.953257441520690918e-01,9.939822554588317871e-01,1.298359483480453491e-01,9.941308498382568359e-01,1.813246607780456543e-01,1.511051952838897705e-01,9.952164292335510254e-01,9.941123127937316895e-01,9.939748644828796387e-01,9.950595498085021973e-01,9.939792752265930176e-01,1.368984729051589966e-01,9.947987794876098633e-01,9.940481185913085938e-01,9.936610460281372070e-01,9.945638775825500488e-01,9.921734929084777832e-01,9.939935207366943359e-01,9.939407110214233398e-01,2.292092442512512207e-01,9.941968917846679688e-01,9.948219656944274902e-01,2.833648324012756348e-01,9.946237206459045410e-01,9.952142238616943359e-01,9.941590428352355957e-01,9.946891069412231445e-01,9.950088262557983398e-01,9.937383532524108887e-01
87,9.949567914009094238e-01,9.962176680564880371e-01,9.960300326347351074e-01,9.949439764022827148e-01,9.936017394065856934e-01,9.929813742637634277e-01,9.944415092468261719e-01,1.888185143470764160e-01,9.951325058937072754e-01,9.935982227325439453e-01,9.941765069961547852e-01,9.938140511512756348e-01,9.961704611778259277e-01,1.298555731773376465e-01,9.935704469680786133e-01,1.829767525196075439e-01,1.510519087314605713e-01,9.944446682929992676e-01,9.928525090217590332e-01,9.945863485336303711e-01,9.933202862739562988e-01,9.940557479858398438e-01,1.394837051630020142e-01,9.950527548789978027e-01,9.934494495391845703e-01,9.960833191871643066e-01,9.952067732810974121e-01,9.947201609611511230e-01,9.954901337623596191e-01,9.955224990844726562e-01,2.286385148763656616e-01,9.946141242980957031e-01,9.942750930786132812e-01,2.748135328292846680e-01,9.925175309181213379e-01,9.943955540657043457e-01,9.954042434692382812e-01,9.938149452209472656e-01,9.925507903099060059e-01,9.932813644409179688e-01
88,9.932016134262084961e-01,9.940332770347595215e-01,9.936311244964599609e-01,9.941198825836181641e-01,9.940945506095886230e-01,9.944190979003906250e-01,9.947855472564697266e-01,1.880504786968231201e-01,9.934769272804260254e-01,9.931075572967529297e-01,9.939125776290893555e-01,9.936258196830749512e-01,9.941425919532775879e-01,1.307069808244705200e-01,9.928985238075256348e-01,1.811324954032897949e-01,1.496164649724960327e-01,9.941405057907104492e-01,9.946556687355041504e-01,9.952862262725830078e-01,9.935888051986694336e-01,9.936715364456176758e-01,1.379721313714981079e-01,9.943614602088928223e-01,9.935342669486999512e-01,9.930710196495056152e-01,9.927434921264648438e-01,9.956826567649841309e-01,9.942028522491455078e-01,9.938910603523254395e-01,2.266492843627929688e-01,9.948108196258544922e-01,9.935603737831115723e-01,2.840554714202880859e-01,9.926167130470275879e-01,9.950102567672729492e-01,9.947103857994079590e-01,9.934409856796264648e-01,9.943516850471496582e-01,9.935881495475769043e-01
89,9.949982762336730957e-01,9.967048764228820801e-01,9.946235418319702148e-01,9.946111440658569336e-01,9.953715801239013672e-01,9.951844811439514160e-01,9.947203397750854492e-01,1.852346509695053101e-01,9.940201640129089355e-01,9.955767989158630371e-01,9.947437047958374023e-01,9.954763054847717285e-01,9.924646019935607910e-01,1.326761245727539062e-01,9.953149557113647461e-01,1.776849925518035889e-01,1.501612961292266846e-01,9.947724342346191406e-01,9.951518774032592773e-01,9.940866827964782715e-01,9.948518276214599609e-01,9.946641325950622559e-01,1.366476565599441528e-01,9.950980544090270996e-01,9.945214390754699707e-01,9.956538677215576172e-01,9.952656030654907227e-01,9.952904582023620605e-01,9.934586882591247559e-01,9.949625134468078613e-01,2.265214473009109497e-01,9.938556551933288574e-01,9.943300485610961914e-01,2.800468206405639648e-01,9.940980672836303711e-01,9.953835010528564453e-01,9.957593083381652832e-01,9.942229390144348145e-01,9.954093694686889648e-01,9.942656755447387695e-01
90,9.957712888717651367e-01,9.928679466247558594e-01,9.951538443565368652e-01,9.944775700569152832e-01,9.932789206504821777e-01,9.956011772155761719e-01,9.957079291343688965e-01,1.843706518411636353e-01,9.932409524917602539e-01,9.952710270881652832e-01,9.924198389053344727e-01,9.943901896476745605e-01,9.950565099716186523e-01,1.312275528907775879e-01,9.952372908592224121e-01,1.786523163318634033e-01,1.464292705059051514e-01,9.963130354881286621e-01,9.946494698524475098e-01,9.946220517158508301e-01,9.950678944587707520e-01,9.940645694732666016e-01,1.389798223972320557e-01,9.945502877235412598e-01,9.953337311744689941e-01,9.951357245445251465e-01,9.945399761199951172e-01,9.927069544792175293e-01,9.945491552352905273e-01,9.953936934471130371e-01,2.274399399757385254e-01,9.952586293220520020e-01,9.950091242790222168e-01,2.774734199047088623e-01,9.939092397689819336e-01,9.925332069396972656e-01,9.955386519432067871e-01,9.953547120094299316e-01,9.944192171096801758e-01,9.936268925666809082e-01
91,9.943341016769409180e-01,9.930191040039062500e-01,9.951722025871276855e-01,9.952995777130126953e-01,9.950796365737915039e-01,9.941715002059936523e-01,9.948816299438476562e-01,1.869211941957473755e-01,9.944870471954345703e-01,9.950605034828186035e-01,9.968096613883972168e-01,9.941889047622680664e-01,9.947827458381652832e-01,1.330804824829101562e-01,9.938452839851379395e-01,1.845830678939819336e-01,1.500285863876342773e-01,9.953337311744689941e-01,9.945086836814880371e-01,9.944598674774169922e-01,9.960610270500183105e-01,9.956764578819274902e-01,1.370989680290222168e-01,9.949288368225097656e-01,9.953902363777160645e-01,9.932552576065063477e-01,9.963006377220153809e-01,9.944274425506591797e-01,9.938340783119201660e-01,9.944815635681152344e-01,2.284583747386932373e-01,9.938321709632873535e-01,9.941490888595581055e-01,2.768588364124298096e-01,9.957580566406250000e-01,9.950081110000610352e-01,9.953997135162353516e-01,9.947110414505004883e-01,9.937810897827148438e-01,9.959908723831176758e-01
92,9.932197332382202148e-01,9.942941665649414062e-01,9.940924048423767090e-01,9.961918592453002930e-01,9.952042698860168457e-01,9.953138232231140137e-01,9.952359199523925781e-01,1.858575791120529175e-01,9.952839612960815430e-01,9.964883327484130859e-01,9.931085109710693359e-01,9.951906800270080566e-01,9.943854808807373047e-01,1.348758637905120850e-01,9.944640398025512695e-01,1.851580440998077393e-01,1.463221460580825806e-01,9.959202408790588379e-01,9.961416721343994141e-01,9.948893785476684570e-01,9.958857297897338867e-01,9.945198297500610352e-01,1.380553543567657471e-01,9.938029646873474121e-01,9.926841259002685547e-01,9.945598840713500977e-01,9.936876296997070312e-01,9.947997331619262695e-01,9.937369823455810547e-01,9.931845068931579590e-01,2.252790927886962891e-01,9.937145709991455078e-01,9.954352974891662598e-01,2.772797346115112305e-01,9.936572313308715820e-01,9.946494102478027344e-01,9.955654144287109375e-01,9.930717349052429199e-01,9.943369626998901367e-01,9.951704144477844238e-01
93,9.950274229049682617e-01,9.959165453910827637e-01,9.950785040855407715e-01,9.933386445045471191e-01,9.921934604644775391e-01,9.951735138893127441e-01,9.959103465080261230e-01,1.846971362829208374e-01,9.942810535430908203e-01,9.951996803283691406e-01,9.938435554504394531e-01,9.942431449890136719e-01,9.961292743682861328e-01,1.312750577926635742e-01,9.954204559326171875e-01,1.832962185144424438e-01,1.460134088993072510e-01,9.946098923683166504e-01,9.933483600616455078e-01,9.940544366836547852e-01,9.944481253623962402e-01,9.948561787605285645e-01,1.377880573272705078e-01,9.946844577789306641e-01,9.942230582237243652e-01,9.949858188629150391e-01,9.942945837974548340e-01,9.943038225173950195e-01,9.949709177017211914e-01,9.929692745208740234e-01,2.266676276922225952e-01,9.942986369132995605e-01,9.948980212211608887e-01,2.786084115505218506e-01,9.946224093437194824e-01,9.949933886528015137e-01,9.932963848114013672e-01,9.940704703330993652e-01,9.942277669906616211e-01,9.928634166717529297e-01
94,9.940267205238342285e-01,9.947089552879333496e-01,9.939919710159301758e-01,9.932787418365478516e-01,9.936825037002563477e-01,9.930206537246704102e-01,9.944559931755065918e-01,1.862771511077880859e-01,9.936317801475524902e-01,9.962208271026611328e-01,9.937497973442077637e-01,9.943797588348388672e-01,9.936137795448303223e-01,1.311243325471878052e-01,9.942841529846191406e-01,1.822120100259780884e-01,1.490515619516372681e-01,9.936922788619995117e-01,9.947008490562438965e-01,9.936245083808898926e-01,9.941924810409545898e-01,9.958305954933166504e-01,1.344301700592041016e-01,9.951911568641662598e-01,9.945825934410095215e-01,9.952281117439270020e-01,9.937284588813781738e-01,9.923518896102905273e-01,9.938192963600158691e-01,9.937143325805664062e-01,2.272143214941024780e-01,9.918932914733886719e-01,9.925850033760070801e-01,2.752555310726165771e-01,9.945293664932250977e-01,9.937404394149780273e-01,9.944760203361511230e-01,9.949589967727661133e-01,9.929202198982238770e-01,9.955249428749084473e-01
95,9.967759251594543457e-01,9.937779903411865234e-01,9.949643611907958984e-01,9.956985116004943848e-01,9.948999881744384766e-01,9.954053759574890137e-01,9.928047657012939453e-01,1.872163563966751099e-01,9.952459931373596191e-01,9.931956529617309570e-01,9.942005276679992676e-01,9.944756031036376953e-01,9.942159652709960938e-01,1.316768974065780640e-01,9.922065138816833496e-01,1.798821836709976196e-01,1.477269530296325684e-01,9.950721859931945801e-01,9.950363039970397949e-01,9.944809675216674805e-01,9.949976205825805664e-01,9.947104454040527344e-01,1.409518420696258545e-01,9.949281811714172363e-01,9.941574335098266602e-01,9.941530227661132812e-01,9.946247935295104980e-01,9.941888451576232910e-01,9.940339326858520508e-01,9.956858754158020020e-01,2.258757501840591431e-01,9.951746463775634766e-01,9.933735132217407227e-01,2.737959921360015869e-01,9.950223565101623535e-01,9.943534135818481445e-01,9.935021996498107910e-01,9.953597784042358398e-01,9.934608340263366699e-01,9.950433373451232910e-01
96,9.948638677597045898e-01,9.972257614135742188e-01,9.940229654312133789e-01,9.953014850616455078e-01,9.952873587608337402e-01,9.953149557113647461e-01,9.951221942901611328e-01,1.889405995607376099e-01,9.934666752815246582e-01,9.945892691612243652e-01,9.952911734580993652e-01,9.925360679626464844e-01,9.949294328689575195e-01,1.306838840246200562e-01,9.945122003555297852e-01,1.828859895467758179e-01,1.501283943653106689e-01,9.957619905471801758e-01,9.944282174110412598e-01,9.958686828613281250e-01,9.938637018203735352e-01,9.930176138877868652e-01,1.393961310386657715e-01,9.946869015693664551e-01,9.947139620780944824e-01,9.940810203552246094e-01,9.942190051078796387e-01,9.954536557197570801e-01,9.960385560989379883e-01,9.946716427803039551e-01,2.272678613662719727e-01,9.957388043403625488e-01,9.946474432945251465e-01,2.796157300472259521e-01,9.936574101448059082e-01,9.948692917823791504e-01,9.952021241188049316e-01,9.929406642913818359e-01,9.937627911567687988e-01,9.927752017974853516e-01
97,9.931303858757019043e-01,9.929582476615905762e-01,9.943878054618835449e-01,9.946754574775695801e-01,9.938254952430725098e-01,9.954690933227539062e-01,9.950528144836425781e-01,1.841217130422592163e-01,9.946417808532714844e-01,9.924427270889282227e-01,9.940981268882751465e-01,9.952235817909240723e-01,9.952531456947326660e-01,1.315747201442718506e-01,9.947565793991088867e-01,1.810271590948104858e-01,1.447799056768417358e-01,9.946667551994323730e-01,9.945017695426940918e-01,9.921912550926208496e-01,9.946892857551574707e-01,9.946005940437316895e-01,1.365837454795837402e-01,9.954552054405212402e-01,9.940531849861145020e-01,9.959540963172912598e-01,9.948678612709045410e-01,9.941810369491577148e-01,9.936313629150390625e-01,9.949549436569213867e-01,2.286252826452255249e-01,9.947708249092102051e-01,9.957976341247558594e-01,2.808133065700531006e-01,9.949451684951782227e-01,9.944005608558654785e-01,9.939713478088378906e-01,9.949958920478820801e-01,9.944568276405334473e-01,9.933604598045349121e-01
98,9.928558468818664551e-01,9.955689907073974609e-01,9.937565326690673828e-01,9.937489032745361328e-01,9.945383071899414062e-01,9.948714375495910645e-01,9.939765334129333496e-01,1.881074011325836182e-01,9.935988783836364746e-01,9.955879449844360352e-01,9.947154521942138672e-01,9.950466752052307129e-01,9.950557947158813477e-01,1.312424242496490479e-01,9.951016902923583984e-01,1.872434318065643311e-01,1.468889713287353516e-01,9.949382543563842773e-01,9.936851263046264648e-01,9.964239001274108887e-01,9.939383864402770996e-01,9.940877556800842285e-01,1.398451179265975952e-01,9.941393733024597168e-01,9.957349300384521484e-01,9.929514527320861816e-01,9.947004914283752441e-01,9.933516979217529297e-01,9.946978092193603516e-01,9.939873814582824707e-01,2.242389321327209473e-01,9.953928589820861816e-01,9.946100115776062012e-01,2.759527564048767090e-01,9.947087168693542480e-01,9.956585168838500977e-01,9.967804551124572754e-01,9.947789311408996582e-01,9.954645037651062012e-01,9.946358203887939453e-01
99,9.929391145706176758e-01,9.951950311660766602e-01,9.930064082145690918e-01,9.941953420639038086e-01,9.951786398887634277e-01,9.939471483230590820e-01,9.947246313095092773e-01,1.817598789930343628e-01,9.937872290611267090e-01,9.940130710601806641e-01,9.940751194953918457e-01,9.945530891418457031e-01,9.936109185218811035e-01,1.311351507902145386e-01,9.939582347869873047e-01,1.856753081083297729e-01,1.463636606931686401e-01,9.950070977210998535e-01,9.947590827941894531e-01,9.947539567947387695e-01,9.944130182266235352e-01,9.960305690765380859e-01,1.388396173715591431e-01,9.957017302513122559e-01,9.944707155227661133e-01,9.945133924484252930e-01,9.943721890449523926e-01,9.948354363441467285e-01,9.942916631698608398e-01,9.953055381774902344e-01,2.260795235633850098e-01,9.937902688980102539e-01,9.937027692794799805e-01,2.801852822303771973e-01,9.947205781936645508e-01,9.932228326797485352e-01,9.952001571655273438e-01,9.951246380805969238e-01,9.946716427803039551e-01,9.947062730789184570e-01


==> data/sigma_std.txt <==
epochs,c0,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21,c22,c23,c24,c25,c26,c27,c28,c29,c30,c31,c32,c33,c34,c35,c36,c37,c38,c39
0,3.866242468357086182e-01,5.391285419464111328e-01,3.505384624004364014e-01,3.578526079654693604e-01,3.061719834804534912e-01,4.134342074394226074e-01,3.548583388328552246e-01,3.735626339912414551e-01,4.477084577083587646e-01,2.981982827186584473e-01,3.359042108058929443e-01,3.652125895023345947e-01,3.587713539600372314e-01,3.972108066082000732e-01,2.894741892814636230e-01,4.603007137775421143e-01,4.346077442169189453e-01,3.719505667686462402e-01,3.335029184818267822e-01,3.836667537689208984e-01,3.225240707397460938e-01,3.372048437595367432e-01,3.150623738765716553e-01,3.544029593467712402e-01,3.316833674907684326e-01,3.378136157989501953e-01,3.416352868080139160e-01,3.574443757534027100e-01,3.581818938255310059e-01,3.272433280944824219e-01,4.015733301639556885e-01,3.269003331661224365e-01,3.564536571502685547e-01,4.414357244968414307e-01,3.283127844333648682e-01,3.399254679679870605e-01,3.075003921985626221e-01,3.683010339736938477e-01,3.416333794593811035e-01,3.698152303695678711e-01
1,2.956541180610656738e-01,3.204512596130371094e-01,3.533063232898712158e-01,2.778231799602508545e-01,2.102907001972198486e-01,2.820917665958404541e-01,3.318117856979370117e-01,2.812756001949310303e-01,2.937817275524139404e-01,2.675124406814575195e-01,2.746265232563018799e-01,2.938406467437744141e-01,3.433443605899810791e-01,2.665814459323883057e-01,2.845385074615478516e-01,2.710404992103576660e-01,2.865482866764068604e-01,3.198938369750976562e-01,2.551796436309814453e-01,2.790263593196868896e-01,2.758611142635345459e-01,3.257279694080352783e-01,2.413139790296554565e-01,2.829281687736511230e-01,2.609542012214660645e-01,2.962640523910522461e-01,3.084216117858886719e-01,3.629855513572692871e-01,3.041426837444305420e-01,2.695210576057434082e-01,2.789326608180999756e-01,2.856283485889434814e-01,2.652266621589660645e-01,1.500445008277893066e-01,3.309784531593322754e-01,3.636817336082458496e-01,3.146198689937591553e-01,2.839263677597045898e-01,3.246954679489135742e-01,2.877410948276519775e-01
2,2.948715388774871826e-01,3.210483789443969727e-01,2.632127702236175537e-01,2.550992369651794434e-01,2.665501236915588379e-01,3.044114112854003906e-01,2.896758317947387695e-01,2.468674331903457642e-01,2.834738194942474365e-01,2.483243197202682495e-01,2.706266641616821289e-01,2.767022848129272461e-01,2.942656874656677246e-01,2.495672851800918579e-01,2.732872366905212402e-01,2.845287621021270752e-01,1.422728449106216431e-01,2.874107062816619873e-01,2.442416846752166748e-01,2.631998658180236816e-01,2.640823721885681152e-01,2.688965797424316406e-01,1.031315997242927551e-01,2.653663456439971924e-01,2.681094110012054443e-01,2.884790897369384766e-01,2.670418918132781982e-01,2.601839005947113037e-01,2.643452584743499756e-01,2.895707190036773682e-01,2.480020821094512939e-01,2.565129101276397705e-01,3.020696043968200684e-01,1.624199151992797852e-01,2.543320357799530029e-01,2.763686180114746094e-01,2.374085932970046997e-01,2.797032594680786133e-01,2.754809558391571045e-01,2.701234519481658936e-01
3,3.444353938102722168e-01,3.100248277187347412e-01,2.968122363090515137e-01,3.117226362228393555e-01,1.889325976371765137e-01,2.810537815093994141e-01,2.914391458034515381e-01,2.243294566869735718e-01,2.877860963344573975e-01,2.302029728889465332e-01,2.607380449771881104e-01,2.373490482568740845e-01,2.543277144432067871e-01,1.598553955554962158e-01,2.243380397558212280e-01,1.736015230417251587e-01,1.218039616942405701e-01,2.776571214199066162e-01,2.688897252082824707e-01,2.815228700637817383e-01,2.783755362033843994e-01,2.513411045074462891e-01,9.418694674968719482e-02,2.825934290885925293e-01,2.377494275569915771e-01,2.872416675090789795e-01,2.624512612819671631e-01,2.482174634933471680e-01,2.670880854129791260e-01,2.688488662242889404e-01,2.287310808897018433e-01,2.886130809783935547e-01,2.540661990642547607e-01,1.895749270915985107e-01,2.875360846519470215e-01,2.918176352977752686e-01,2.804086506366729736e-01,2.870163321495056152e-01,2.492922991514205933e-01,2.856613397598266602e-01
4,2.428020238876342773e-01,2.609414458274841309e-01,2.391592413187026978e-01,2.474705129861831665e-01,1.841895133256912231e-01,2.872573137283325195e-01,2.542538046836853027e-01,1.530610918998718262e-01,2.472216486930847168e-01,2.061975747346878052e-01,2.414724826812744141e-01,2.488650679588317871e-01,2.235665470361709595e-01,9.940265119075775146e-02,2.583841085433959961e-01,1.097387447953224182e-01,9.020395576953887939e-02,2.347933202981948853e-01,2.342365682125091553e-01,2.482270896434783936e-01,2.118220478296279907e-01,2.712464332580566406e-01,7.033231109380722046e-02,2.558146119117736816e-01,2.029301524162292480e-01,2.447244375944137573e-01,2.147186249494552612e-01,2.289053946733474731e-01,2.131485491991043091e-01,2.238201349973678589e-01,2.620745301246643066e-01,2.025557011365890503e-01,2.013003081083297729e-01,1.704365909099578857e-01,2.259061485528945923e-01,2.273162752389907837e-01,1.997087299823760986e-01,2.555914819240570068e-01,2.203370183706283569e-01,2.531498670578002930e-01
5,2.196397781372070312e-01,2.336626201868057251e-01,2.262758463621139526e-01,2.304871976375579834e-01,1.717406362295150757e-01,2.309256792068481445e-01,2.093175351619720459e-01,9.180003404617309570e-02,2.180381864309310913e-01,1.724679172039031982e-01,2.117515355348587036e-01,2.161922603845596313e-01,3.314565420150756836e-01,7.948825508356094360e-02,1.993737816810607910e-01,9.673259407281875610e-02,8.218941092491149902e-02,2.142622768878936768e-01,1.920053511857986450e-01,2.061117589473724365e-01,2.063309252262115479e-01,2.034373581409454346e-01,6.050651893019676208e-02,2.213409543037414551e-01,1.828025132417678833e-01,2.344655841588973999e-01,1.839442998170852661e-01,2.316278964281082153e-01,2.445845007896423340e-01,2.631258964538574219e-01,2.267541736364364624e-01,1.905055493116378784e-01,2.421477586030960083e-01,1.799004673957824707e-01,2.209472507238388062e-01,2.091956734657287598e-01,2.052686959505081177e-01,2.017432749271392822e-01,2.003267109394073486e-01,2.296221554279327393e-01
6,2.065082341432571411e-01,2.098382413387298584e-01,2.380523979663848877e-01,1.856371760368347168e-01,1.458697915077209473e-01,2.143183648586273193e-01,2.515786886215209961e-01,7.597561180591583252e-02,1.948481947183609009e-01,1.724239438772201538e-01,1.682454496622085571e-01,2.118811309337615967e-01,2.261338531970977783e-01,6.514380127191543579e-02,2.176979929208755493e-01,7.902162522077560425e-02,7.100059092044830322e-02,1.935467272996902466e-01,1.619427800178527832e-01,1.777443587779998779e-01,2.304613441228866577e-01,1.922876089811325073e-01,5.596696585416793823e-02,1.891416013240814209e-01,1.483388841152191162e-01,2.087166160345077515e-01,1.652727574110031128e-01,2.056310772895812988e-01,2.232690751552581787e-01,1.862331926822662354e-01,1.696383953094482422e-01,2.224375903606414795e-01,2.168054580688476562e-01,2.099075019359588623e-01,2.164575159549713135e-01,2.270411103963851929e-01,2.140832543373107910e-01,2.124506980180740356e-01,1.858934015035629272e-01,1.830538213253021240e-01
7,1.681629717350006104e-01,1.816944181919097900e-01,1.628314554691314697e-01,1.569586694240570068e-01,1.129301637411117554e-01,1.815489828586578369e-01,1.570987254381179810e-01,6.302367895841598511e-02,1.651127189397811890e-01,1.253136694431304932e-01,1.338336169719696045e-01,1.458170264959335327e-01,1.728244274854660034e-01,5.690523236989974976e-02,1.292867213487625122e-01,6.559348851442337036e-02,6.139864400029182434e-02,1.524598896503448486e-01,1.258890479803085327e-01,1.416824758052825928e-01,1.382379680871963501e-01,1.442753821611404419e-01,5.192588642239570618e-02,1.528232693672180176e-01,1.175723746418952942e-01,1.589980721473693848e-01,1.339344680309295654e-01,1.559714972972869873e-01,1.603237688541412354e-01,1.456801742315292358e-01,1.444648504257202148e-01,1.400125920772552490e-01,1.451605707406997681e-01,1.688260883092880249e-01,1.494491845369338989e-01,1.507401913404464722e-01,1.396466642618179321e-01,1.554495990276336670e-01,1.488240361213684082e-01,1.528030782938003540e-01
8,1.462323069572448730e-01,1.627956777811050415e-01,1.437627226114273071e-01,1.436862200498580933e-01,9.598921984434127808e-02,1.655031889677047729e-01,1.387338787317276001e-01,5.966259166598320007e-02,1.441208869218826294e-01,1.051773056387901306e-01,1.170810610055923462e-01,1.292109936475753784e-01,1.571339815855026245e-01,5.106580257415771484e-02,1.105924770236015320e-01,5.839629098773002625e-02,5.172584950923919678e-02,1.323839575052261353e-01,1.070042699575424194e-01,1.215011253952980042e-01,1.211855858564376831e-01,1.244157478213310242e-01,4.665783792734146118e-02,1.364356726408004761e-01,9.967156499624252319e-02,1.415328979492187500e-01,1.144794970750808716e-01,1.382696330547332764e-01,1.416800320148468018e-01,1.291276216506958008e-01,1.151609867811203003e-01,1.200106292963027954e-01,1.292846947908401489e-01,1.622550785541534424e-01,1.303166747093200684e-01,1.319412738084793091e-01,1.242510974407196045e-01,1.375766098499298096e-01,1.282623857259750366e-01,1.323466897010803223e-01
9,1.598275303840637207e-01,1.525035351514816284e-01,1.333626657724380493e-01,1.331606209278106689e-01,1.270290017127990723e-01,1.605430096387863159e-01,1.451595425605773926e-01,5.970787256956100464e-02,1.443272680044174194e-01,1.028951033949851990e-01,1.111408695578575134e-01,1.185818016529083252e-01,1.481615453958511353e-01,4.818237945437431335e-02,1.041618883609771729e-01,5.756601318717002869e-02,5.121769383549690247e-02,1.249972209334373474e-01,1.439744681119918823e-01,1.135995462536811829e-01,1.137529686093330383e-01,1.225964725017547607e-01,4.458482563495635986e-02,1.267195641994476318e-01,1.170330941677093506e-01,1.411239057779312134e-01,1.143102869391441345e-01,1.286301761865615845e-01,1.398424059152603149e-01,1.283603310585021973e-01,8.296401053667068481e-02,1.094312369823455811e-01,1.553917974233627319e-01,1.566554456949234009e-01,1.180766597390174866e-01,1.175913363695144653e-01,1.227914988994598389e-01,1.295526027679443359e-01,1.212228536605834961e-01,1.185681670904159546e-01
10,1.538240611553192139e-01,1.826646476984024048e-01,1.240185573697090149e-01,1.404470056295394897e-01,1.260178238153457642e-01,1.577801108360290527e-01,1.506679803133010864e-01,6.338527798652648926e-02,1.750047802925109863e-01,1.131317988038063049e-01,1.044298931956291199e-01,1.529018580913543701e-01,1.444330811500549316e-01,4.633300378918647766e-02,1.101063117384910583e-01,5.830540508031845093e-02,5.098482593894004822e-02,1.111329123377799988e-01,1.959168463945388794e-01,1.060914620757102966e-01,1.264631450176239014e-01,1.183990910649299622e-01,4.571752622723579407e-02,1.334142237901687622e-01,1.666816771030426025e-01,1.350721567869186401e-01,1.363390386104583740e-01,1.289125382900238037e-01,1.323546767234802246e-01,1.559832394123077393e-01,7.884924858808517456e-02,1.134673282504081726e-01,1.456661671400070190e-01,1.461211740970611572e-01,1.192047148942947388e-01,1.199215129017829895e-01,1.180354505777359009e-01,1.218386590480804443e-01,1.472931951284408569e-01,1.462938338518142700e-01
11,1.125946417450904846e-01,1.231574863195419312e-01,1.033724844455718994e-01,1.021112576127052307e-01,8.823935687541961670e-02,1.302242428064346313e-01,1.235899478197097778e-01,6.122761219739913940e-02,1.195445135235786438e-01,8.432837575674057007e-02,8.021750301122665405e-02,1.018848046660423279e-01,1.174422577023506165e-01,4.547495394945144653e-02,7.792010158300399780e-02,5.321405455470085144e-02,4.483353346586227417e-02,8.862441778182983398e-02,1.173633709549903870e-01,7.795935124158859253e-02,8.889484405517578125e-02,8.421754837036132812e-02,4.718405753374099731e-02,9.748928993940353394e-02,1.021000966429710388e-01,1.097157150506973267e-01,8.623602241277694702e-02,9.629394859075546265e-02,1.046656891703605652e-01,1.070441678166389465e-01,6.237055733799934387e-02,8.576203882694244385e-02,1.089745759963989258e-01,1.211518570780754089e-01,8.982776105403900146e-02,8.941879868507385254e-02,8.804703503847122192e-02,9.531629830598831177e-02,9.795532375574111938e-02,9.592515975236892700e-02
12,9.460560232400894165e-02,1.054707989096641541e-01,8.805494755506515503e-02,8.971942961215972900e-02,7.777719199657440186e-02,1.112982705235481262e-01,1.090601757168769836e-01,6.253152340650558472e-02,1.042750924825668335e-01,7.132638990879058838e-02,7.619051635265350342e-02,8.722835779190063477e-02,1.025732532143592834e-01,4.413348808884620667e-02,6.944177299737930298e-02,5.322405323386192322e-02,4.431940242648124695e-02,7.849710434675216675e-02,1.017995029687881470e-01,7.107235491275787354e-02,7.290882617235183716e-02,7.201122492551803589e-02,4.589479789137840271e-02,8.557382971048355103e-02,8.468010276556015015e-02,9.455056488513946533e-02,7.414203137159347534e-02,8.348223567008972168e-02,9.152354300022125244e-02,9.314244985580444336e-02,5.662110820412635803e-02,7.436199486255645752e-02,9.316232800483703613e-02,1.093446686863899231e-01,7.827834784984588623e-02,7.792008668184280396e-02,7.801003009080886841e-02,8.050446957349777222e-02,8.070258796215057373e-02,8.143788576126098633e-02
13,8.273632079362869263e-02,9.012824296951293945e-02,7.874499261379241943e-02,7.663631439208984375e-02,6.970673054456710815e-02,9.682506322860717773e-02,9.438214451074600220e-02,6.838216632604598999e-02,8.821250498294830322e-02,6.743181496858596802e-02,6.312333047389984131e-02,7.692736387252807617e-02,9.066788107156753540e-02,4.233172908425331116e-02,6.334415078163146973e-02,5.463513731956481934e-02,4.470913112163543701e-02,6.742486357688903809e-02,8.821092545986175537e-02,6.555292755365371704e-02,6.745858490467071533e-02,6.962056457996368408e-02,4.813410714268684387e-02,7.154647260904312134e-02,7.419846206903457642e-02,8.420434594154357910e-02,6.936485320329666138e-02,7.223259657621383667e-02,8.061924576759338379e-02,8.177882432937622070e-02,5.711092799901962280e-02,6.354822218418121338e-02,8.229171484708786011e-02,1.050622239708900452e-01,7.162612676620483398e-02,6.627087295055389404e-02,6.835664063692092896e-02,6.737580150365829468e-02,7.158087939023971558e-02,6.994502246379852295e-02
14,7.484869658946990967e-02,7.770639657974243164e-02,6.822850555181503296e-02,6.653629988431930542e-02,6.291579455137252808e-02,8.374548703432083130e-02,8.355514705181121826e-02,6.825976818799972534e-02,7.678556442260742188e-02,6.659624725580215454e-02,6.597448885440826416e-02,6.873477995395660400e-02,7.880289852619171143e-02,4.569420963525772095e-02,6.053247675299644470e-02,5.618333443999290466e-02,4.312111064791679382e-02,6.397918611764907837e-02,7.621145248413085938e-02,6.418944150209426880e-02,6.450825929641723633e-02,6.320437788963317871e-02,4.843514412641525269e-02,6.515295803546905518e-02,6.385257095098495483e-02,7.361181825399398804e-02,6.457401812076568604e-02,6.868726760149002075e-02,7.066991180181503296e-02,7.209069281816482544e-02,5.990746244788169861e-02,6.655519455671310425e-02,7.153124362230300903e-02,1.052771806716918945e-01,6.357401609420776367e-02,6.420191377401351929e-02,6.501945108175277710e-02,6.123852357268333435e-02,6.316512823104858398e-02,6.488817930221557617e-02
15,6.624210625886917114e-02,6.938385963439941406e-02,6.342600286006927490e-02,5.993623286485671997e-02,5.924720689654350281e-02,7.221589982509613037e-02,7.139716297388076782e-02,7.170677185058593750e-02,6.671272963285446167e-02,6.315950304269790649e-02,6.261535733938217163e-02,6.016641110181808472e-02,7.126770168542861938e-02,4.133857414126396179e-02,5.921132490038871765e-02,5.660047382116317749e-02,4.403676092624664307e-02,6.467954814434051514e-02,6.646668165922164917e-02,6.563030183315277100e-02,5.971182882785797119e-02,6.031864508986473083e-02,4.914122819900512695e-02,6.600302457809448242e-02,6.014622002840042114e-02,6.687168776988983154e-02,5.943632870912551880e-02,6.493321806192398071e-02,6.603369861841201782e-02,6.636078655719757080e-02,5.894042551517486572e-02,6.290668249130249023e-02,6.310705095529556274e-02,9.805808216333389282e-02,5.983318760991096497e-02,5.962287634611129761e-02,5.876932293176651001e-02,6.011358648538589478e-02,6.137994304299354553e-02,5.702457949519157410e-02
16,6.356976926326751709e-02,6.189404428005218506e-02,6.436704844236373901e-02,6.287494301795959473e-02,6.107723340392112732e-02,6.702315807342529297e-02,6.465540081262588501e-02,7.163104414939880371e-02,6.033800169825553894e-02,6.340875476598739624e-02,6.158001348376274109e-02,5.768084526062011719e-02,6.176049634814262390e-02,4.160123690962791443e-02,6.043129041790962219e-02,5.756166204810142517e-02,4.362217336893081665e-02,6.560705602169036865e-02,6.131841614842414856e-02,6.243366375565528870e-02,6.107329949736595154e-02,6.328770518302917480e-02,4.909027367830276489e-02,6.495770812034606934e-02,6.575051695108413696e-02,6.222978606820106506e-02,6.123902648687362671e-02,6.301978230476379395e-02,6.480197608470916748e-02,6.335224211215972900e-02,5.839883536100387573e-02,6.338752806186676025e-02,5.835554748773574829e-02,9.606119990348815918e-02,6.342778354883193970e-02,6.053693592548370361e-02,6.070033833384513855e-02,5.968365445733070374e-02,6.129797548055648804e-02,5.940719693899154663e-02
17,6.233551725745201111e-02,6.101180240511894226e-02,6.057757884263992310e-02,6.246456503868103027e-02,5.993992090225219727e-02,6.523340940475463867e-02,5.999246239662170410e-02,7.495196163654327393e-02,5.779301375150680542e-02,6.159628555178642273e-02,6.188048049807548523e-02,6.126420572400093079e-02,5.957838520407676697e-02,4.297306761145591736e-02,5.785413458943367004e-02,5.830703303217887878e-02,4.525813832879066467e-02,6.829954683780670166e-02,5.874768272042274475e-02,6.495270133018493652e-02,5.860810354351997375e-02,6.555560231208801270e-02,4.763325303792953491e-02,6.764149665832519531e-02,6.117136403918266296e-02,6.335963308811187744e-02,6.305593252182006836e-02,6.200189515948295593e-02,6.009912490844726562e-02,6.214574724435806274e-02,5.836501345038414001e-02,6.264910846948623657e-02,5.934683606028556824e-02,8.936473727226257324e-02,6.546598672866821289e-02,6.193064898252487183e-02,6.618226319551467896e-02,6.026542931795120239e-02,6.082872673869132996e-02,5.945667997002601624e-02
18,6.149202212691307068e-02,5.846180394291877747e-02,6.568387895822525024e-02,6.518457829952239990e-02,6.538053601980209351e-02,6.105948612093925476e-02,5.791280791163444519e-02,7.291404902935028076e-02,5.603277683258056641e-02,6.524784862995147705e-02,6.622030586004257202e-02,6.408073753118515015e-02,6.424621492624282837e-02,4.299568012356758118e-02,6.140050664544105530e-02,5.871168524026870728e-02,4.509307071566581726e-02,6.572758406400680542e-02,5.597092583775520325e-02,6.271573901176452637e-02,6.200139224529266357e-02,6.582631170749664307e-02,4.822225123643875122e-02,6.717689335346221924e-02,6.412581354379653931e-02,5.737828463315963745e-02,5.948859825730323792e-02,6.409529596567153931e-02,6.157180294394493103e-02,6.020430475473403931e-02,6.060100719332695007e-02,6.013000756502151489e-02,5.868235975503921509e-02,8.754730224609375000e-02,6.319440156221389771e-02,6.314734369516372681e-02,6.426212936639785767e-02,6.522822380065917969e-02,6.314597278833389282e-02,5.998709052801132202e-02
19,6.376405805349349976e-02,5.761893466114997864e-02,6.276400387287139893e-02,6.322943419218063354e-02,6.648202985525131226e-02,5.750776082277297974e-02,6.307227164506912231e-02,7.318831980228424072e-02,6.375280022621154785e-02,6.526716053485870361e-02,6.415048986673355103e-02,5.976868420839309692e-02,5.929303169250488281e-02,4.284596070647239685e-02,6.376022845506668091e-02,6.184893846511840820e-02,4.504998400807380676e-02,6.456123292446136475e-02,5.674374476075172424e-02,6.749296188354492188e-02,6.111698225140571594e-02,6.749737262725830078e-02,4.783948883414268494e-02,6.727352738380432129e-02,6.425571441650390625e-02,6.499166041612625122e-02,6.518115103244781494e-02,6.136744469404220581e-02,6.325145810842514038e-02,5.972807109355926514e-02,6.107405573129653931e-02,6.301438808441162109e-02,6.277982890605926514e-02,8.392987400293350220e-02,6.392762809991836548e-02,6.423251330852508545e-02,6.341424584388732910e-02,6.044393777847290039e-02,6.583308428525924683e-02,6.341548264026641846e-02
20,6.937899440526962280e-02,6.381303071975708008e-02,6.627873331308364868e-02,6.495264172554016113e-02,6.896055489778518677e-02,6.591806560754776001e-02,6.290153414011001587e-02,7.436139881610870361e-02,6.067457050085067749e-02,6.035764142870903015e-02,6.744375079870223999e-02,6.202590093016624451e-02,6.528327614068984985e-02,4.245211184024810791e-02,6.208388134837150574e-02,6.174741685390472412e-02,4.433802887797355652e-02,6.763345748186111450e-02,5.864017084240913391e-02,6.654696166515350342e-02,6.466910988092422485e-02,6.473611295223236084e-02,4.904219508171081543e-02,7.081010937690734863e-02,6.528823822736740112e-02,6.585620343685150146e-02,6.496371328830718994e-02,6.497465074062347412e-02,6.602415442466735840e-02,6.192685291171073914e-02,5.882503837347030640e-02,6.353490799665451050e-02,6.336314231157302856e-02,8.062347024679183960e-02,6.642025709152221680e-02,6.132448092103004456e-02,6.875106692314147949e-02,6.660225987434387207e-02,6.464852392673492432e-02,6.349610537290573120e-02
21,6.498823314905166626e-02,6.264933943748474121e-02,6.379597634077072144e-02,6.272814422845840454e-02,7.000783830881118774e-02,6.372652947902679443e-02,5.862746387720108032e-02,7.415655255317687988e-02,6.204532086849212646e-02,6.310407817363739014e-02,6.472099572420120239e-02,6.463170051574707031e-02,6.194495409727096558e-02,4.359298944473266602e-02,6.360983848571777344e-02,6.081838160753250122e-02,4.467619210481643677e-02,6.502202898263931274e-02,5.856676027178764343e-02,6.991927325725555420e-02,6.124492362141609192e-02,6.859829276800155640e-02,5.048265308141708374e-02,6.897147744894027710e-02,6.688567996025085449e-02,6.835816055536270142e-02,6.363571435213088989e-02,6.329709291458129883e-02,6.789648532867431641e-02,6.682970374822616577e-02,5.977350473403930664e-02,6.415373086929321289e-02,6.666323542594909668e-02,8.476757258176803589e-02,6.921529769897460938e-02,6.560035049915313721e-02,6.634628772735595703e-02,6.755948811769485474e-02,6.347607076168060303e-02,6.430473923683166504e-02
22,6.800736486911773682e-02,6.748723238706588745e-02,6.521020829677581787e-02,6.785979866981506348e-02,6.550969183444976807e-02,6.218345835804939270e-02,6.056289374828338623e-02,6.975834071636199951e-02,6.359238922595977783e-02,6.695719808340072632e-02,6.009915843605995178e-02,6.392710655927658081e-02,6.163845583796501160e-02,4.343169555068016052e-02,6.345850974321365356e-02,6.344613432884216309e-02,4.586232453584671021e-02,6.522336602210998535e-02,6.301546096801757812e-02,6.221551075577735901e-02,6.132138893008232117e-02,6.472851336002349854e-02,5.050852894783020020e-02,6.648139655590057373e-02,6.730614602565765381e-02,6.853618472814559937e-02,6.361003220081329346e-02,6.141310557723045349e-02,6.603911519050598145e-02,6.434665620326995850e-02,5.937301367521286011e-02,6.610738486051559448e-02,6.468222290277481079e-02,7.830455899238586426e-02,6.582103669643402100e-02,6.234925985336303711e-02,6.934431940317153931e-02,6.465736031532287598e-02,6.314622610807418823e-02,6.409072875976562500e-02
23,6.563694775104522705e-02,6.098415702581405640e-02,6.180388480424880981e-02,6.450171768665313721e-02,6.470409035682678223e-02,6.650219112634658813e-02,6.620893627405166626e-02,7.396441698074340820e-02,6.289082765579223633e-02,6.527252495288848877e-02,6.209218502044677734e-02,6.707203388214111328e-02,6.446540355682373047e-02,4.205479100346565247e-02,6.131208688020706177e-02,6.180804967880249023e-02,4.552017897367477417e-02,6.393489986658096313e-02,6.130998581647872925e-02,6.341307610273361206e-02,6.538145244121551514e-02,6.439919024705886841e-02,4.896593466401100159e-02,6.591096520423889160e-02,6.634737551212310791e-02,6.500044465065002441e-02,6.423807889223098755e-02,6.847026944160461426e-02,6.574050337076187134e-02,6.617382913827896118e-02,5.799017101526260376e-02,6.955602020025253296e-02,6.338161230087280273e-02,8.092370629310607910e-02,6.633490324020385742e-02,6.347756087779998779e-02,6.647370010614395142e-02,6.472026556730270386e-02,6.722914427518844604e-02,6.371065229177474976e-02
24,6.582428514957427979e-02,6.544698774814605713e-02,6.321851909160614014e-02,6.533195823431015015e-02,6.373141705989837646e-02,6.218402832746505737e-02,6.426247954368591309e-02,7.280296832323074341e-02,6.648742407560348511e-02,6.200408563017845154e-02,6.686096638441085815e-02,7.000448554754257202e-02,6.370905786752700806e-02,4.257735610008239746e-02,6.536346673965454102e-02,6.217464804649353027e-02,4.631750285625457764e-02,6.202804669737815857e-02,6.167422235012054443e-02,6.606091558933258057e-02,6.501302123069763184e-02,6.800632178783416748e-02,5.224081873893737793e-02,6.716953963041305542e-02,6.622220575809478760e-02,6.812696903944015503e-02,6.499256938695907593e-02,6.321176886558532715e-02,6.400281935930252075e-02,6.298011541366577148e-02,6.202946975827217102e-02,6.280784308910369873e-02,6.459043174982070923e-02,8.432435244321823120e-02,6.494946777820587158e-02,6.406911462545394897e-02,6.746133416891098022e-02,6.256208568811416626e-02,6.558468192815780640e-02,6.554174423217773438e-02
25,6.338036060333251953e-02,6.528671085834503174e-02,6.875930726528167725e-02,6.704795360565185547e-02,6.931300461292266846e-02,6.494608521461486816e-02,6.200101226568222046e-02,7.711756974458694458e-02,6.536756455898284912e-02,6.287349015474319458e-02,6.538023054599761963e-02,6.126111745834350586e-02,6.224622949957847595e-02,4.301749914884567261e-02,6.536670774221420288e-02,6.190374866127967834e-02,4.557990282773971558e-02,6.363722681999206543e-02,6.075891107320785522e-02,6.926076859235763550e-02,6.242184340953826904e-02,6.721036136150360107e-02,5.039855092763900757e-02,6.800487637519836426e-02,6.915191560983657837e-02,7.281306385993957520e-02,6.773019582033157349e-02,6.831677258014678955e-02,6.497599184513092041e-02,6.501701474189758301e-02,5.886127799749374390e-02,6.443062424659729004e-02,6.394262611865997314e-02,8.095541596412658691e-02,6.744226813316345215e-02,6.390857696533203125e-02,6.604877859354019165e-02,6.566601991653442383e-02,6.264914572238922119e-02,6.120884045958518982e-02
26,6.537086516618728638e-02,6.309911608695983887e-02,6.152196601033210754e-02,6.472113728523254395e-02,6.416963040828704834e-02,6.454333662986755371e-02,6.336707621812820435e-02,7.462897896766662598e-02,6.155136227607727051e-02,5.818805471062660217e-02,6.466955691576004028e-02,5.903828144073486328e-02,6.592290848493576050e-02,4.281982406973838806e-02,6.360946595668792725e-02,6.439895182847976685e-02,4.631670564413070679e-02,6.488482654094696045e-02,6.082761287689208984e-02,7.078090310096740723e-02,6.378853321075439453e-02,6.456157565116882324e-02,5.033051967620849609e-02,6.645140051841735840e-02,6.451168656349182129e-02,7.064247876405715942e-02,6.457743793725967407e-02,6.322923302650451660e-02,6.458895653486251831e-02,6.478781253099441528e-02,6.149134039878845215e-02,6.320879608392715454e-02,6.696089357137680054e-02,8.292104303836822510e-02,6.395506858825683594e-02,6.423704326152801514e-02,6.391554325819015503e-02,6.507696956396102905e-02,6.094574183225631714e-02,6.765709817409515381e-02
27,6.192528456449508667e-02,6.108198687434196472e-02,6.327224522829055786e-02,6.024462357163429260e-02,6.242311745882034302e-02,5.996996536850929260e-02,6.306936591863632202e-02,7.278072834014892578e-02,5.971456319093704224e-02,5.893976241350173950e-02,6.305782496929168701e-02,5.878188461065292358e-02,6.538308411836624146e-02,4.315746948122978210e-02,6.211846694350242615e-02,6.550648808479309082e-02,4.706116020679473877e-02,6.449021399021148682e-02,5.909249559044837952e-02,6.472676992416381836e-02,6.245332583785057068e-02,6.310941278934478760e-02,5.036319419741630554e-02,6.506924331188201904e-02,5.865678936243057251e-02,6.670068949460983276e-02,6.199066713452339172e-02,6.349693983793258667e-02,6.359060853719711304e-02,6.621732562780380249e-02,6.255808472633361816e-02,6.160580366849899292e-02,6.509141623973846436e-02,8.118133991956710815e-02,6.187589094042778015e-02,6.144090741872787476e-02,6.483493745326995850e-02,6.060520187020301819e-02,6.092281267046928406e-02,5.948109179735183716e-02
28,6.368809938430786133e-02,6.372325122356414795e-02,6.122250109910964966e-02,6.372740864753723145e-02,6.224897503852844238e-02,6.237244606018066406e-02,6.343068927526473999e-02,7.325641810894012451e-02,7.263654470443725586e-02,6.146303936839103699e-02,6.445189565420150757e-02,5.770156905055046082e-02,6.244126707315444946e-02,4.298585653305053711e-02,5.993174761533737183e-02,6.433418393135070801e-02,4.667847231030464172e-02,6.210512667894363403e-02,6.355007737874984741e-02,6.323792040348052979e-02,6.196737661957740784e-02,6.033651158213615417e-02,5.174690485000610352e-02,6.542360782623291016e-02,6.312664598226547241e-02,6.745721399784088135e-02,6.457381695508956909e-02,6.301173567771911621e-02,6.485182046890258789e-02,6.201843544840812683e-02,6.205399334430694580e-02,6.576166301965713501e-02,6.329536437988281250e-02,8.078884333372116089e-02,6.271145492792129517e-02,6.116466969251632690e-02,6.566702574491500854e-02,6.350679695606231689e-02,6.067635118961334229e-02,6.288371235132217407e-02
29,6.273015588521957397e-02,5.825346708297729492e-02,6.478488445281982422e-02,6.002249941229820251e-02,5.883063375949859619e-02,6.471436470746994019e-02,6.121914461255073547e-02,7.582117617130279541e-02,6.685014814138412476e-02,6.236039102077484131e-02,6.049285829067230225e-02,5.840777605772018433e-02,6.129679456353187561e-02,4.253214225172996521e-02,6.287878751754760742e-02,6.615439802408218384e-02,4.618726670742034912e-02,6.273738294839859009e-02,6.290115416049957275e-02,6.890998780727386475e-02,6.079811602830886841e-02,6.670279800891876221e-02,5.089719220995903015e-02,6.493730098009109497e-02,6.525637954473495483e-02,6.138770282268524170e-02,6.086669862270355225e-02,6.416824460029602051e-02,6.040764600038528442e-02,6.695511192083358765e-02,6.129641458392143250e-02,5.977391079068183899e-02,6.287528574466705322e-02,7.930666208267211914e-02,6.013822555541992188e-02,6.156152859330177307e-02,6.720063835382461548e-02,6.479290872812271118e-02,6.264295428991317749e-02,6.109645217657089233e-02
30,6.755796819925308228e-02,5.999145284295082092e-02,5.984842777252197266e-02,5.979644879698753357e-02,6.359712034463882446e-02,6.295091658830642700e-02,6.095201894640922546e-02,7.745936512947082520e-02,6.673709303140640259e-02,5.915534496307373047e-02,6.199452280998229980e-02,5.965006723999977112e-02,6.195221096277236938e-02,4.385259002447128296e-02,6.180591508746147156e-02,6.318856775760650635e-02,4.445417970418930054e-02,6.201860681176185608e-02,5.781481042504310608e-02,6.225165724754333496e-02,6.099137291312217712e-02,6.182162463665008545e-02,4.982965439558029175e-02,6.778492778539657593e-02,6.169943884015083313e-02,6.481377035379409790e-02,6.248150765895843506e-02,6.170834228396415710e-02,6.357786059379577637e-02,6.235273182392120361e-02,6.247192993760108948e-02,6.322722882032394409e-02,6.366051733493804932e-02,8.200753480195999146e-02,6.101775169372558594e-02,6.297530978918075562e-02,6.772907078266143799e-02,6.720218062400817871e-02,6.471930444240570068e-02,6.028540059924125671e-02
31,6.258811801671981812e-02,6.475710868835449219e-02,6.596725434064865112e-02,6.008004397153854370e-02,6.276650726795196533e-02,6.103505566716194153e-02,6.189401075243949890e-02,8.067126572132110596e-02,5.902697518467903137e-02,5.863898247480392456e-02,6.082961335778236389e-02,6.221497058868408203e-02,5.750672519207000732e-02,4.305126890540122986e-02,6.134507805109024048e-02,6.149091944098472595e-02,4.607718437910079956e-02,5.838700383901596069e-02,6.063177809119224548e-02,6.229034066200256348e-02,6.292022019624710083e-02,6.139922142028808594e-02,5.085334181785583496e-02,6.047636270523071289e-02,6.147655472159385681e-02,6.445278972387313843e-02,6.273318082094192505e-02,5.877935886383056641e-02,6.637778133153915405e-02,6.521295756101608276e-02,6.628841906785964966e-02,5.906279012560844421e-02,6.003887206315994263e-02,7.597554475069046021e-02,6.391453742980957031e-02,6.089295074343681335e-02,6.462062150239944458e-02,6.409243494272232056e-02,6.180872395634651184e-02,5.866208299994468689e-02
32,6.561291962862014771e-02,5.876158177852630615e-02,6.266868859529495239e-02,6.145389005541801453e-02,5.996184051036834717e-02,6.043330207467079163e-02,6.531651318073272705e-02,7.565291970968246460e-02,5.726028233766555786e-02,5.765206366777420044e-02,6.195542961359024048e-02,6.198252737522125244e-02,5.813528224825859070e-02,4.077531397342681885e-02,6.452582031488418579e-02,6.318525969982147217e-02,4.347380623221397400e-02,5.884907022118568420e-02,6.227054819464683533e-02,6.499644368886947632e-02,6.610977649688720703e-02,5.877922475337982178e-02,5.209520086646080017e-02,6.434128433465957642e-02,5.942092835903167725e-02,6.209582090377807617e-02,5.715232715010643005e-02,6.033519282937049866e-02,6.236527860164642334e-02,6.247268617153167725e-02,6.422948092222213745e-02,6.501861661672592163e-02,6.176393479108810425e-02,7.958244532346725464e-02,6.110750883817672729e-02,5.643472447991371155e-02,6.278599798679351807e-02,6.123979762196540833e-02,6.049602106213569641e-02,6.052881851792335510e-02
33,5.785664543509483337e-02,5.698193982243537903e-02,6.127510592341423035e-02,6.444088369607925415e-02,6.169833987951278687e-02,5.824572220444679260e-02,6.382218748331069946e-02,7.839657366275787354e-02,5.765708163380622864e-02,6.130816042423248291e-02,5.918408930301666260e-02,5.794073268771171570e-02,6.312609463930130005e-02,4.089117050170898438e-02,6.511649489402770996e-02,6.439043581485748291e-02,4.626699537038803101e-02,5.789210647344589233e-02,5.914710089564323425e-02,5.814399570226669312e-02,6.000740081071853638e-02,6.101868301630020142e-02,5.122538283467292786e-02,5.933570489287376404e-02,6.003166735172271729e-02,6.135149672627449036e-02,5.607829988002777100e-02,6.301578134298324585e-02,6.188200786709785461e-02,6.477166712284088135e-02,6.414282321929931641e-02,5.982623621821403503e-02,5.996806174516677856e-02,7.737990468740463257e-02,5.975198373198509216e-02,5.946907773613929749e-02,6.203118711709976196e-02,5.966037511825561523e-02,5.806927010416984558e-02,5.622476711869239807e-02
34,5.947438254952430725e-02,6.131534650921821594e-02,6.244145333766937256e-02,5.969504639506340027e-02,6.329949945211410522e-02,5.639702454209327698e-02,5.831504240632057190e-02,7.513802498579025269e-02,5.750584974884986877e-02,6.277676671743392944e-02,5.968516692519187927e-02,6.053698435425758362e-02,6.060522049665451050e-02,4.412143677473068237e-02,5.556772649288177490e-02,6.686521321535110474e-02,4.721380397677421570e-02,6.527210772037506104e-02,6.338676065206527710e-02,6.065716966986656189e-02,5.981938168406486511e-02,6.028986349701881409e-02,5.512426793575286865e-02,6.063186004757881165e-02,5.933042988181114197e-02,6.495185196399688721e-02,5.760985240340232849e-02,6.170856207609176636e-02,6.613863259553909302e-02,6.452625989913940430e-02,6.289090961217880249e-02,5.949755758047103882e-02,6.283241510391235352e-02,7.749532908201217651e-02,5.961146578192710876e-02,6.269358843564987183e-02,5.595627799630165100e-02,5.995149910449981689e-02,6.091094762086868286e-02,5.945648252964019775e-02
35,6.135575845837593079e-02,5.808764323592185974e-02,6.097149848937988281e-02,5.585877597332000732e-02,5.727221444249153137e-02,5.727231502532958984e-02,6.266861408948898315e-02,7.781744003295898438e-02,5.926629900932312012e-02,5.899319797754287720e-02,6.071034446358680725e-02,5.974277108907699585e-02,6.430487334728240967e-02,4.271081462502479553e-02,6.038828194141387939e-02,6.938830018043518066e-02,4.468506947159767151e-02,6.258152425289154053e-02,6.208079680800437927e-02,6.464543193578720093e-02,5.478192865848541260e-02,5.781663209199905396e-02,5.182090029120445251e-02,6.042168289422988892e-02,6.329398602247238159e-02,6.007746234536170959e-02,5.809376388788223267e-02,6.448205560445785522e-02,6.178337335586547852e-02,6.174981594085693359e-02,6.715858727693557739e-02,6.298547238111495972e-02,6.381982564926147461e-02,7.748427242040634155e-02,6.530098617076873779e-02,6.619378179311752319e-02,6.048534438014030457e-02,6.035277247428894043e-02,5.814974382519721985e-02,6.143049895763397217e-02
36,6.281895935535430908e-02,5.652257055044174194e-02,6.253983080387115479e-02,6.168428435921669006e-02,6.279230117797851562e-02,5.801068246364593506e-02,5.717187002301216125e-02,7.379268109798431396e-02,6.061458587646484375e-02,5.899207666516304016e-02,6.329458951950073242e-02,5.740273371338844299e-02,5.953928455710411072e-02,4.263200610876083374e-02,6.129612773656845093e-02,6.474290043115615845e-02,4.524008557200431824e-02,6.097184866666793823e-02,5.769907310605049133e-02,5.981914326548576355e-02,5.590548738837242126e-02,6.006424129009246826e-02,5.049903318285942078e-02,6.218547001481056213e-02,6.033995002508163452e-02,5.826378986239433289e-02,5.977084487676620483e-02,5.691289529204368591e-02,5.969753116369247437e-02,5.971845611929893494e-02,6.618857383728027344e-02,6.494226306676864624e-02,5.822753161191940308e-02,7.719469070434570312e-02,6.112741306424140930e-02,6.303159892559051514e-02,5.916058272123336792e-02,5.929582566022872925e-02,5.643364787101745605e-02,5.925698205828666687e-02
37,6.051601842045783997e-02,5.531091243028640747e-02,5.645319446921348572e-02,5.814441666007041931e-02,6.048179790377616882e-02,5.523352324962615967e-02,6.344697624444961548e-02,7.587301731109619141e-02,5.744071304798126221e-02,5.960265174508094788e-02,6.299594789743423462e-02,5.686402320861816406e-02,6.205912306904792786e-02,4.237731918692588806e-02,5.683486163616180420e-02,6.866627931594848633e-02,4.796065390110015869e-02,6.115959212183952332e-02,5.703750625252723694e-02,5.872001498937606812e-02,5.630235746502876282e-02,6.150170415639877319e-02,4.942691698670387268e-02,5.962208285927772522e-02,6.255069375038146973e-02,5.759357661008834839e-02,5.619422718882560730e-02,5.580248683691024780e-02,6.088179349899291992e-02,6.181376054883003235e-02,6.531354784965515137e-02,6.010435521602630615e-02,6.058838963508605957e-02,8.053154498338699341e-02,6.172323971986770630e-02,5.943681672215461731e-02,5.815668031573295593e-02,6.115771457552909851e-02,6.003621965646743774e-02,5.885921791195869446e-02
38,6.111174076795578003e-02,6.220447644591331482e-02,5.799182504415512085e-02,6.266248971223831177e-02,6.159402430057525635e-02,5.794296413660049438e-02,6.252530217170715332e-02,7.585096359252929688e-02,6.262008100748062134e-02,5.848177149891853333e-02,6.184829026460647583e-02,5.221670120954513550e-02,5.772421136498451233e-02,4.486872255802154541e-02,5.576029792428016663e-02,6.599809229373931885e-02,4.883381724357604980e-02,5.810692533850669861e-02,5.989770963788032532e-02,6.217733025550842285e-02,6.027037650346755981e-02,5.701708421111106873e-02,5.411764234304428101e-02,6.150549650192260742e-02,5.953757092356681824e-02,6.043994054198265076e-02,5.593974515795707703e-02,5.998165905475616455e-02,5.904144421219825745e-02,6.233127042651176453e-02,6.582288444042205811e-02,5.642043426632881165e-02,5.358426645398139954e-02,7.800903171300888062e-02,6.219359859824180603e-02,5.503484234213829041e-02,5.636599659919738770e-02,6.119424849748611450e-02,6.221905350685119629e-02,5.478638038039207458e-02
39,6.535045057535171509e-02,6.070401519536972046e-02,5.932847782969474792e-02,6.109980493783950806e-02,5.894259363412857056e-02,6.200144067406654358e-02,5.459637194871902466e-02,7.359384000301361084e-02,5.944974720478057861e-02,5.705896019935607910e-02,6.082288920879364014e-02,5.601415783166885376e-02,5.757369101047515869e-02,4.499119520187377930e-02,5.402445420622825623e-02,6.726194173097610474e-02,4.563033580780029297e-02,5.644615739583969116e-02,5.709835141897201538e-02,6.151958182454109192e-02,5.552116408944129944e-02,5.915183201432228088e-02,5.304333940148353577e-02,5.576061084866523743e-02,5.769341066479682922e-02,5.993890017271041870e-02,5.578506365418434143e-02,6.234195083379745483e-02,5.917597189545631409e-02,5.623435229063034058e-02,6.379242986440658569e-02,5.774028226733207703e-02,5.726088210940361023e-02,7.822366058826446533e-02,5.909603461623191833e-02,5.912107974290847778e-02,6.274184584617614746e-02,6.575155258178710938e-02,5.470815300941467285e-02,5.492644384503364563e-02
40,6.139640137553215027e-02,5.896814167499542236e-02,6.188089028000831604e-02,6.306467950344085693e-02,6.112829968333244324e-02,5.691692605614662170e-02,5.623490363359451294e-02,7.766910642385482788e-02,6.315246969461441040e-02,5.872826650738716125e-02,5.773938819766044617e-02,5.981468781828880310e-02,6.045465543866157532e-02,4.502472281455993652e-02,5.570271238684654236e-02,6.869429349899291992e-02,4.759055748581886292e-02,5.985095724463462830e-02,5.608941614627838135e-02,6.221370026469230652e-02,5.528634786605834961e-02,5.725340172648429871e-02,5.403938889503479004e-02,5.982407182455062866e-02,5.938523635268211365e-02,6.116205826401710510e-02,5.786354839801788330e-02,5.991924181580543518e-02,5.940466746687889099e-02,6.174214929342269897e-02,6.517131626605987549e-02,5.883617326617240906e-02,6.223379820585250854e-02,7.916513830423355103e-02,5.711549520492553711e-02,5.942674353718757629e-02,5.882761254906654358e-02,6.268938630819320679e-02,6.059630215167999268e-02,5.650219693779945374e-02
41,6.198539957404136658e-02,5.840456858277320862e-02,5.901996046304702759e-02,6.284107267856597900e-02,5.848976224660873413e-02,5.280459299683570862e-02,6.342689692974090576e-02,7.563658803701400757e-02,5.637783184647560120e-02,6.024093925952911377e-02,5.970969423651695251e-02,5.591326951980590820e-02,5.622443929314613342e-02,4.207479953765869141e-02,5.822181701660156250e-02,6.762810051441192627e-02,4.735282436013221741e-02,5.825629830360412598e-02,6.081823259592056274e-02,5.727759376168251038e-02,5.670882388949394226e-02,5.826183781027793884e-02,5.522361770272254944e-02,5.568214505910873413e-02,6.209148094058036804e-02,5.757082998752593994e-02,5.722181871533393860e-02,6.035370752215385437e-02,5.733945593237876892e-02,5.926545709371566772e-02,6.690859049558639526e-02,6.066089496016502380e-02,5.694299936294555664e-02,8.357591927051544189e-02,5.945523083209991455e-02,6.268459558486938477e-02,5.945163965225219727e-02,5.736011266708374023e-02,5.832383781671524048e-02,5.358310043811798096e-02
42,6.149718910455703735e-02,5.326798185706138611e-02,5.802435800433158875e-02,5.923460051417350769e-02,6.003077700734138489e-02,6.214320287108421326e-02,6.258162111043930054e-02,7.204162329435348511e-02,5.416873469948768616e-02,6.377296894788742065e-02,6.198615208268165588e-02,6.273201853036880493e-02,5.754910781979560852e-02,4.283827543258666992e-02,5.260511860251426697e-02,6.887800991535186768e-02,4.573161527514457703e-02,5.505964905023574829e-02,6.191209703683853149e-02,5.670835077762603760e-02,5.173204094171524048e-02,6.046730652451515198e-02,5.349587276577949524e-02,5.441625043749809265e-02,5.745433270931243896e-02,5.821152403950691223e-02,5.544216185808181763e-02,5.659031867980957031e-02,6.066038459539413452e-02,5.720483139157295227e-02,6.769860535860061646e-02,5.852891504764556885e-02,5.646136030554771423e-02,8.214507997035980225e-02,5.884031578898429871e-02,5.578785762190818787e-02,5.828511342406272888e-02,5.629195645451545715e-02,5.805733427405357361e-02,5.739876627922058105e-02
43,6.059075519442558289e-02,5.646672472357749939e-02,5.555644258856773376e-02,5.674930661916732788e-02,5.844558775424957275e-02,5.539447814226150513e-02,5.766573920845985413e-02,7.938438653945922852e-02,5.393040180206298828e-02,5.871628597378730774e-02,6.311970949172973633e-02,5.495656281709671021e-02,5.273864790797233582e-02,4.070691019296646118e-02,5.992172658443450928e-02,7.365116477012634277e-02,4.749018698930740356e-02,5.652825161814689636e-02,5.170781165361404419e-02,5.846487358212471008e-02,5.660038441419601440e-02,5.687391757965087891e-02,5.127247050404548645e-02,6.409817188978195190e-02,5.912084877490997314e-02,5.745971947908401489e-02,5.741964280605316162e-02,5.480863898992538452e-02,6.525428593158721924e-02,5.975870043039321899e-02,7.001391798257827759e-02,5.221565812826156616e-02,5.374674126505851746e-02,8.341416716575622559e-02,5.848121643066406250e-02,5.931176990270614624e-02,5.581326410174369812e-02,5.548422783613204956e-02,5.505413562059402466e-02,5.977105349302291870e-02
44,5.764759331941604614e-02,6.179650500416755676e-02,5.711893364787101746e-02,5.661989003419876099e-02,5.943833664059638977e-02,5.039161071181297302e-02,5.816498771309852600e-02,7.999619841575622559e-02,5.561958625912666321e-02,5.755830183625221252e-02,5.777535960078239441e-02,5.453380569815635681e-02,5.810061097145080566e-02,4.351620003581047058e-02,5.371522903442382812e-02,6.940647214651107788e-02,4.815839976072311401e-02,5.852715298533439636e-02,5.720676854252815247e-02,5.788711085915565491e-02,5.230581015348434448e-02,5.242937803268432617e-02,5.264720693230628967e-02,6.168474629521369934e-02,5.754495039582252502e-02,5.749308690428733826e-02,5.392459407448768616e-02,5.667458102107048035e-02,5.378737300634384155e-02,5.660378187894821167e-02,6.738556921482086182e-02,5.865290760993957520e-02,5.877412483096122742e-02,7.599270343780517578e-02,5.669506266713142395e-02,5.794900655746459961e-02,5.455588549375534058e-02,5.784616246819496155e-02,6.018915772438049316e-02,5.665828287601470947e-02
45,5.873793363571166992e-02,5.183834582567214966e-02,5.819960311055183411e-02,5.852252244949340820e-02,5.536056309938430786e-02,6.008349359035491943e-02,6.231398880481719971e-02,7.414303719997406006e-02,5.674876645207405090e-02,6.759756058454513550e-02,5.833761394023895264e-02,5.542462319135665894e-02,5.434348806738853455e-02,4.480953142046928406e-02,5.669123679399490356e-02,6.895924359560012817e-02,4.820686578750610352e-02,5.666536465287208557e-02,5.859449878334999084e-02,6.084914878010749817e-02,5.668605491518974304e-02,6.342381238937377930e-02,5.355697870254516602e-02,6.074104458093643188e-02,5.609734728932380676e-02,5.470786988735198975e-02,5.447879433631896973e-02,5.948679149150848389e-02,5.765792727470397949e-02,5.553092807531356812e-02,6.773538142442703247e-02,5.691206827759742737e-02,5.490750446915626526e-02,8.128093928098678589e-02,5.677720159292221069e-02,5.871121585369110107e-02,5.509694665670394897e-02,5.524012818932533264e-02,5.952906608581542969e-02,5.259649083018302917e-02
46,5.858895927667617798e-02,5.718254670500755310e-02,5.804815515875816345e-02,5.499778687953948975e-02,5.870539322495460510e-02,5.950883775949478149e-02,5.718452855944633484e-02,7.602876424789428711e-02,5.560244247317314148e-02,6.129178404808044434e-02,5.911926180124282837e-02,5.542250722646713257e-02,5.685316026210784912e-02,4.391476511955261230e-02,5.608417838811874390e-02,7.307548820972442627e-02,4.758127778768539429e-02,5.421965196728706360e-02,5.312896519899368286e-02,5.600334331393241882e-02,5.479880422353744507e-02,6.168670579791069031e-02,5.123627185821533203e-02,5.446149781346321106e-02,6.649093329906463623e-02,6.411463767290115356e-02,5.431888625025749207e-02,5.215306580066680908e-02,5.670479312539100647e-02,6.043846160173416138e-02,6.514917314052581787e-02,5.483435094356536865e-02,5.574389919638633728e-02,8.020219951868057251e-02,6.029189005494117737e-02,5.363003537058830261e-02,5.881341919302940369e-02,5.452572181820869446e-02,5.683541670441627502e-02,5.625129118561744690e-02
47,5.760943889617919922e-02,5.873107537627220154e-02,5.776444450020790100e-02,5.500370636582374573e-02,5.898875370621681213e-02,5.162149667739868164e-02,5.895500630140304565e-02,7.793382555246353149e-02,5.879519879817962646e-02,5.469029769301414490e-02,5.611095950007438660e-02,5.818725749850273132e-02,6.081070378422737122e-02,4.209883511066436768e-02,5.721706897020339966e-02,6.978543847799301147e-02,4.576585441827774048e-02,6.094376742839813232e-02,5.606855079531669617e-02,5.942435562610626221e-02,5.703653022646903992e-02,5.833379551768302917e-02,5.168395116925239563e-02,5.670715868473052979e-02,6.210776790976524353e-02,6.139569357037544250e-02,5.275014042854309082e-02,6.018678843975067139e-02,6.734303385019302368e-02,6.594204157590866089e-02,6.632346659898757935e-02,6.337576359510421753e-02,5.507786571979522705e-02,7.928416877985000610e-02,5.505392700433731079e-02,5.649923533201217651e-02,5.815967917442321777e-02,5.577938631176948547e-02,6.339702010154724121e-02,5.745205655694007874e-02
48,5.498426407575607300e-02,5.490225926041603088e-02,5.471500009298324585e-02,5.869862809777259827e-02,5.687061697244644165e-02,5.533928051590919495e-02,5.679925903677940369e-02,6.973951309919357300e-02,5.866117402911186218e-02,5.179713293910026550e-02,5.525285750627517700e-02,5.541232228279113770e-02,5.741613358259201050e-02,4.296646639704704285e-02,5.484437569975852966e-02,6.996055692434310913e-02,4.881890490651130676e-02,5.516095831990242004e-02,5.421533063054084778e-02,5.387678369879722595e-02,5.207807570695877075e-02,6.084432452917098999e-02,5.119879916310310364e-02,6.022337824106216431e-02,5.272924527525901794e-02,5.940357968211174011e-02,5.582426860928535461e-02,5.713298916816711426e-02,5.802122130990028381e-02,5.988645181059837341e-02,6.526996195316314697e-02,5.985366925597190857e-02,5.709747225046157837e-02,8.340234309434890747e-02,5.766552314162254333e-02,5.475182086229324341e-02,6.295436620712280273e-02,5.741098895668983459e-02,5.276349931955337524e-02,5.848360061645507812e-02
49,6.170462071895599365e-02,5.708892270922660828e-02,5.494241043925285339e-02,6.403337419033050537e-02,5.549345165491104126e-02,5.253265053033828735e-02,5.364092811942100525e-02,7.448774576187133789e-02,5.265475437045097351e-02,5.585647001862525940e-02,5.704005062580108643e-02,5.262602493166923523e-02,5.514374002814292908e-02,4.262313619256019592e-02,5.633836239576339722e-02,7.177872955799102783e-02,4.810740798711776733e-02,5.337446928024291992e-02,5.088397860527038574e-02,5.418699234724044800e-02,5.643421038985252380e-02,5.842236056923866272e-02,5.454569309949874878e-02,5.426760762929916382e-02,5.354460701346397400e-02,5.372763425111770630e-02,5.676690489053726196e-02,5.634767562150955200e-02,5.653925612568855286e-02,6.070737540721893311e-02,6.793610751628875732e-02,5.344153195619583130e-02,5.432608351111412048e-02,8.234587311744689941e-02,6.038917228579521179e-02,5.961630493402481079e-02,5.705352127552032471e-02,5.433470383286476135e-02,5.450734868645668030e-02,5.645172670483589172e-02
50,6.257192790508270264e-02,5.799126252532005310e-02,5.426226556301116943e-02,5.710184201598167419e-02,5.638987943530082703e-02,5.996335670351982117e-02,5.682304129004478455e-02,7.924520969390869141e-02,5.686358362436294556e-02,5.676652863621711731e-02,5.762268230319023132e-02,5.690898001194000244e-02,5.400727689266204834e-02,4.465200379490852356e-02,5.379921197891235352e-02,7.010694593191146851e-02,4.933763667941093445e-02,5.548016354441642761e-02,6.072132289409637451e-02,5.803325027227401733e-02,5.895219743251800537e-02,5.602454394102096558e-02,5.066376924514770508e-02,5.547110363841056824e-02,5.772235244512557983e-02,5.663558468222618103e-02,5.757311731576919556e-02,5.540072172880172729e-02,5.810138583183288574e-02,5.945684388279914856e-02,6.643153727054595947e-02,5.744879320263862610e-02,5.744631960988044739e-02,7.888148725032806396e-02,5.480240657925605774e-02,5.359615758061408997e-02,5.620508641004562378e-02,6.077611818909645081e-02,5.425359308719635010e-02,5.382081866264343262e-02
51,5.411211028695106506e-02,5.268143862485885620e-02,5.440294742584228516e-02,5.983489006757736206e-02,5.537910759449005127e-02,5.318108201026916504e-02,5.838223174214363098e-02,7.693636417388916016e-02,5.113375931978225708e-02,6.068882346153259277e-02,5.512126907706260681e-02,5.916218459606170654e-02,5.622387677431106567e-02,4.532955959439277649e-02,5.167355388402938843e-02,7.044705003499984741e-02,5.088995397090911865e-02,5.296820774674415588e-02,5.434526130557060242e-02,5.650205910205841064e-02,5.438302457332611084e-02,5.968659371137619019e-02,5.249182507395744324e-02,5.482587963342666626e-02,5.600806325674057007e-02,5.522031709551811218e-02,5.733232945203781128e-02,5.492671206593513489e-02,5.284796655178070068e-02,5.217730998992919922e-02,6.631140410900115967e-02,5.765001475811004639e-02,6.312600523233413696e-02,7.656278461217880249e-02,5.709486082196235657e-02,5.672722682356834412e-02,5.844299867749214172e-02,6.016153097152709961e-02,5.503769591450691223e-02,5.209862813353538513e-02
52,5.340230837464332581e-02,6.195451691746711731e-02,5.577062442898750305e-02,5.776974931359291077e-02,5.863588303327560425e-02,5.333409830927848816e-02,5.772737413644790649e-02,7.738927751779556274e-02,5.764584988355636597e-02,5.598850920796394348e-02,6.127936393022537231e-02,5.820674449205398560e-02,5.359868705272674561e-02,4.358740895986557007e-02,5.419550836086273193e-02,7.139869034290313721e-02,4.969644173979759216e-02,5.150540918111801147e-02,5.634641274809837341e-02,5.941661447286605835e-02,5.141159892082214355e-02,5.492756515741348267e-02,5.200662463903427124e-02,5.448850244283676147e-02,5.255156382918357849e-02,5.592102557420730591e-02,5.495139211416244507e-02,5.849768221378326416e-02,5.599753931164741516e-02,5.596233904361724854e-02,6.734611093997955322e-02,5.844048410654067993e-02,5.425624921917915344e-02,7.580285519361495972e-02,5.522323399782180786e-02,5.633708834648132324e-02,5.784502252936363220e-02,5.403615906834602356e-02,5.641649290919303894e-02,5.721982195973396301e-02
53,5.720425769686698914e-02,5.333171039819717407e-02,5.876809731125831604e-02,5.698380246758460999e-02,5.583257600665092468e-02,5.154228582978248596e-02,6.216319277882575989e-02,7.600815594196319580e-02,5.119918659329414368e-02,5.721697211265563965e-02,5.806742608547210693e-02,5.388231202960014343e-02,5.531601607799530029e-02,4.449053853750228882e-02,5.421388521790504456e-02,6.954795122146606445e-02,4.751973599195480347e-02,4.958720505237579346e-02,5.373564362525939941e-02,5.632842704653739929e-02,5.442125722765922546e-02,5.915673449635505676e-02,5.252535268664360046e-02,6.078029796481132507e-02,5.616563186049461365e-02,5.837929248809814453e-02,5.751383677124977112e-02,5.538751557469367981e-02,5.609231069684028625e-02,5.781295150518417358e-02,6.840337067842483521e-02,5.420563369989395142e-02,5.097617208957672119e-02,7.759691029787063599e-02,5.547635629773139954e-02,5.209999904036521912e-02,5.579285696148872375e-02,5.470285192131996155e-02,5.502260476350784302e-02,5.248722061514854431e-02
54,5.953723192214965820e-02,5.496899038553237915e-02,5.497405678033828735e-02,6.405254453420639038e-02,5.687432736158370972e-02,5.410295352339744568e-02,5.536291003227233887e-02,7.621299475431442261e-02,5.276646465063095093e-02,5.297512933611869812e-02,6.128174439072608948e-02,5.059685185551643372e-02,5.674379691481590271e-02,4.315362498164176941e-02,4.868514090776443481e-02,7.170174270868301392e-02,5.003294348716735840e-02,5.296389758586883545e-02,4.983569681644439697e-02,5.429287254810333252e-02,5.549925938248634338e-02,5.708023533225059509e-02,5.322935059666633606e-02,5.713975057005882263e-02,5.716981366276741028e-02,5.697757378220558167e-02,5.577204376459121704e-02,6.002801284193992615e-02,5.733302980661392212e-02,5.310832709074020386e-02,6.486605107784271240e-02,5.991956219077110291e-02,5.070853605866432190e-02,8.168856054544448853e-02,5.657067149877548218e-02,5.633404478430747986e-02,5.293650552630424500e-02,5.371809005737304688e-02,5.300573259592056274e-02,4.906629770994186401e-02
55,5.809836089611053467e-02,5.144910514354705811e-02,5.758870393037796021e-02,5.760786682367324829e-02,5.333319678902626038e-02,5.209754779934883118e-02,4.742834344506263733e-02,7.278812676668167114e-02,5.603976175189018250e-02,5.711118131875991821e-02,5.541194230318069458e-02,5.073130130767822266e-02,5.738262832164764404e-02,4.227425903081893921e-02,5.791538208723068237e-02,6.785143166780471802e-02,5.008783191442489624e-02,5.478838458657264709e-02,5.239963158965110779e-02,5.212408304214477539e-02,5.776603892445564270e-02,5.539353936910629272e-02,5.161018297076225281e-02,5.362441018223762512e-02,5.549596995115280151e-02,5.557172745466232300e-02,5.475774779915809631e-02,5.606211349368095398e-02,5.868136510252952576e-02,5.348970368504524231e-02,6.856645643711090088e-02,5.670761317014694214e-02,5.379379540681838989e-02,7.554247230291366577e-02,5.693168565630912781e-02,5.624359473586082458e-02,5.685945227742195129e-02,5.749332904815673828e-02,5.640545859932899475e-02,5.511763319373130798e-02
56,5.209429562091827393e-02,5.849577486515045166e-02,6.139844655990600586e-02,5.779758095741271973e-02,5.501745641231536865e-02,5.159477144479751587e-02,5.118277668952941895e-02,7.868302613496780396e-02,5.338382720947265625e-02,5.564452707767486572e-02,5.585411936044692993e-02,5.119653046131134033e-02,5.867723375558853149e-02,4.305092617869377136e-02,5.557712540030479431e-02,7.057022303342819214e-02,4.708138480782508850e-02,5.674355104565620422e-02,5.354393273591995239e-02,5.335052311420440674e-02,5.284334719181060791e-02,5.387789756059646606e-02,5.304226279258728027e-02,5.430154874920845032e-02,5.049457773566246033e-02,6.135754287242889404e-02,5.670339614152908325e-02,5.725587904453277588e-02,5.441831052303314209e-02,5.822781845927238464e-02,7.221689075231552124e-02,5.413299798965454102e-02,5.705860629677772522e-02,7.881898432970046997e-02,5.290916934609413147e-02,5.535914748907089233e-02,5.613093450665473938e-02,5.202784761786460876e-02,5.568657070398330688e-02,5.719273909926414490e-02
57,5.329149588942527771e-02,5.087191238999366760e-02,5.724323540925979614e-02,5.622433871030807495e-02,5.826379358768463135e-02,5.532532557845115662e-02,5.503360554575920105e-02,7.832977920770645142e-02,5.494107306003570557e-02,5.435391142964363098e-02,5.297202616930007935e-02,5.385334044694900513e-02,6.677309423685073853e-02,4.234377294778823853e-02,5.987012013792991638e-02,6.931927800178527832e-02,4.649792611598968506e-02,5.479208379983901978e-02,5.782899633049964905e-02,5.800091475248336792e-02,5.439731851220130920e-02,5.181555822491645813e-02,5.293587222695350647e-02,5.899583920836448669e-02,5.455608665943145752e-02,5.685612931847572327e-02,5.424498766660690308e-02,5.637095496058464050e-02,5.742715299129486084e-02,5.716121569275856018e-02,6.935381144285202026e-02,5.462889373302459717e-02,4.897696152329444885e-02,7.570451498031616211e-02,5.344311892986297607e-02,5.841875076293945312e-02,5.395547300577163696e-02,5.514704808592796326e-02,5.541348457336425781e-02,5.411379039287567139e-02
58,5.476990342140197754e-02,5.713568627834320068e-02,5.597830191254615784e-02,5.354985594749450684e-02,5.740670487284660339e-02,5.498211085796356201e-02,5.913234874606132507e-02,7.476677745580673218e-02,5.062510818243026733e-02,5.467483773827552795e-02,5.661179870367050171e-02,5.440879985690116882e-02,5.012967810034751892e-02,4.392788186669349670e-02,5.808085948228836060e-02,6.629531085491180420e-02,4.904456064105033875e-02,5.075148120522499084e-02,5.726275593042373657e-02,5.534808710217475891e-02,5.358736962080001831e-02,5.615940317511558533e-02,5.310593172907829285e-02,5.390107631683349609e-02,5.531299859285354614e-02,5.865225940942764282e-02,5.487262457609176636e-02,5.794790387153625488e-02,6.114229187369346619e-02,6.069555506110191345e-02,7.211135327816009521e-02,5.135117471218109131e-02,5.440759286284446716e-02,7.735358178615570068e-02,5.896336957812309265e-02,5.500761419534683228e-02,5.410052090883255005e-02,5.326388403773307800e-02,5.683383345603942871e-02,5.454913526773452759e-02
59,5.527494847774505615e-02,5.121097713708877563e-02,5.332672968506813049e-02,5.703955516219139099e-02,5.698036774992942810e-02,5.412834882736206055e-02,5.235476419329643250e-02,7.980924099683761597e-02,5.412786453962326050e-02,5.095617845654487610e-02,5.433266982436180115e-02,5.475170165300369263e-02,5.045811459422111511e-02,4.141021519899368286e-02,4.944885522127151489e-02,6.729508191347122192e-02,4.757165908813476562e-02,5.754502490162849426e-02,5.390013009309768677e-02,6.102943792939186096e-02,4.732262715697288513e-02,5.288654938340187073e-02,5.329122021794319153e-02,5.342223867774009705e-02,5.285515263676643372e-02,5.217606946825981140e-02,5.144048854708671570e-02,5.675418674945831299e-02,5.677565187215805054e-02,5.538246780633926392e-02,6.790549308061599731e-02,5.461583659052848816e-02,5.363792553544044495e-02,7.796083390712738037e-02,5.600820854306221008e-02,5.598794296383857727e-02,5.826690047979354858e-02,5.790837109088897705e-02,5.344421789050102234e-02,5.633594840764999390e-02
60,5.695663392543792725e-02,5.651865154504776001e-02,5.342331156134605408e-02,6.247371435165405273e-02,5.815721303224563599e-02,5.507721006870269775e-02,5.040196701884269714e-02,8.113617449998855591e-02,5.478877201676368713e-02,5.012803152203559875e-02,5.616322532296180725e-02,5.104644969105720520e-02,5.422512814402580261e-02,4.358063265681266785e-02,5.773938819766044617e-02,6.627482175827026367e-02,4.749908670783042908e-02,5.809464305639266968e-02,5.168933421373367310e-02,6.032463535666465759e-02,4.993505030870437622e-02,5.441581830382347107e-02,5.298831686377525330e-02,5.299066752195358276e-02,5.336708948016166687e-02,6.109172105789184570e-02,5.807114019989967346e-02,5.876276642084121704e-02,5.343746766448020935e-02,5.433293431997299194e-02,6.778658181428909302e-02,5.560458451509475708e-02,5.534932762384414673e-02,7.608631998300552368e-02,5.272635444998741150e-02,5.412986502051353455e-02,5.490385740995407104e-02,5.769957602024078369e-02,5.323215201497077942e-02,5.101188644766807556e-02
61,5.128895491361618042e-02,5.254783853888511658e-02,5.444743111729621887e-02,4.882839322090148926e-02,5.288665741682052612e-02,5.417021736502647400e-02,5.567171797156333923e-02,8.544696122407913208e-02,5.396534875035285950e-02,5.550075694918632507e-02,5.472790449857711792e-02,5.461375787854194641e-02,5.362739786505699158e-02,4.319726675748825073e-02,5.081279575824737549e-02,7.021132111549377441e-02,5.259435996413230896e-02,5.606581270694732666e-02,5.383017659187316895e-02,5.579555034637451172e-02,5.625915899872779846e-02,5.713275074958801270e-02,5.181764811277389526e-02,5.307007580995559692e-02,5.048439651727676392e-02,5.769516527652740479e-02,6.304437667131423950e-02,5.584959685802459717e-02,5.467034131288528442e-02,5.411305651068687439e-02,7.155134528875350952e-02,6.122919172048568726e-02,5.450325459241867065e-02,7.627705484628677368e-02,5.450155958533287048e-02,5.213865637779235840e-02,5.115978047251701355e-02,5.396158248186111450e-02,5.157484486699104309e-02,5.403428152203559875e-02
62,5.107288807630538940e-02,4.967196658253669739e-02,5.277172848582267761e-02,5.482387170195579529e-02,5.249495059251785278e-02,5.318979546427726746e-02,5.635438486933708191e-02,7.991846650838851929e-02,5.192084982991218567e-02,5.420950800180435181e-02,5.559403449296951294e-02,5.471451580524444580e-02,5.319062620401382446e-02,4.241443052887916565e-02,5.418100580573081970e-02,6.666385382413864136e-02,4.933673143386840820e-02,5.067179724574089050e-02,5.134040117263793945e-02,5.222829058766365051e-02,5.428358539938926697e-02,5.626628920435905457e-02,5.250043049454689026e-02,5.975777655839920044e-02,5.230327323079109192e-02,5.230696499347686768e-02,5.485007911920547485e-02,5.475063994526863098e-02,5.623253434896469116e-02,5.392361804842948914e-02,6.867107003927230835e-02,5.399831384420394897e-02,5.336374044418334961e-02,7.505377382040023804e-02,5.364055931568145752e-02,5.145309492945671082e-02,5.481930077075958252e-02,5.292500555515289307e-02,5.593170598149299622e-02,6.848243623971939087e-02
63,5.667191371321678162e-02,5.430008471012115479e-02,5.240195617079734802e-02,5.132067203521728516e-02,5.204486474394798279e-02,5.469587072730064392e-02,6.614219397306442261e-02,7.474986463785171509e-02,5.365741252899169922e-02,5.138870328664779663e-02,5.673313140869140625e-02,6.256395578384399414e-02,5.902084708213806152e-02,4.384747520089149475e-02,5.278670415282249451e-02,6.929785758256912231e-02,5.065329372882843018e-02,5.193900689482688904e-02,4.913549497723579407e-02,5.134138092398643494e-02,5.293103307485580444e-02,5.456436052918434143e-02,5.362845957279205322e-02,5.212989076972007751e-02,5.381184071302413940e-02,6.069371104240417480e-02,5.626077204942703247e-02,5.228829383850097656e-02,5.318662896752357483e-02,5.500627681612968445e-02,6.988155841827392578e-02,5.184244364500045776e-02,5.320453643798828125e-02,7.303710281848907471e-02,5.609641969203948975e-02,5.317337065935134888e-02,5.288910865783691406e-02,5.435771867632865906e-02,5.815766379237174988e-02,5.821434780955314636e-02
64,6.038836017251014709e-02,5.135954543948173523e-02,5.384707450866699219e-02,5.294020846486091614e-02,5.409372970461845398e-02,5.155071243643760681e-02,5.939633026719093323e-02,8.551629632711410522e-02,5.853921547532081604e-02,5.455201864242553711e-02,5.493969097733497620e-02,5.242677778005599976e-02,5.541254952549934387e-02,4.247764497995376587e-02,5.735713988542556763e-02,6.792316585779190063e-02,5.132015421986579895e-02,5.317697301506996155e-02,5.229315161705017090e-02,5.661036074161529541e-02,5.254160612821578979e-02,5.089358240365982056e-02,5.362663045525550842e-02,5.362380668520927429e-02,5.561110004782676697e-02,5.265528336167335510e-02,5.343770235776901245e-02,5.328393727540969849e-02,5.532567203044891357e-02,5.664737895131111145e-02,6.989697366952896118e-02,5.436415597796440125e-02,5.108431726694107056e-02,7.666055113077163696e-02,5.191034078598022461e-02,5.619616433978080750e-02,5.956561490893363953e-02,5.881456285715103149e-02,5.320946872234344482e-02,5.380890145897865295e-02
65,5.719155818223953247e-02,5.435421317815780640e-02,5.173930153250694275e-02,5.412579327821731567e-02,5.055691301822662354e-02,5.171503499150276184e-02,5.039667710661888123e-02,7.832410186529159546e-02,5.656265839934349060e-02,5.071667209267616272e-02,5.471476912498474121e-02,5.318587273359298706e-02,5.610677227377891541e-02,4.241515696048736572e-02,5.834700539708137512e-02,6.728108972311019897e-02,4.956579953432083130e-02,5.454557016491889954e-02,5.244464054703712463e-02,5.534174665808677673e-02,5.444578453898429871e-02,5.543633177876472473e-02,5.170721560716629028e-02,5.212598666548728943e-02,5.896171182394027710e-02,5.495578423142433167e-02,5.502341315150260925e-02,5.566164106130599976e-02,5.645360425114631653e-02,5.515845865011215210e-02,6.896129995584487915e-02,5.388567224144935608e-02,5.070430040359497070e-02,7.853572070598602295e-02,5.394995585083961487e-02,5.603528395295143127e-02,5.336794629693031311e-02,5.646736547350883484e-02,5.187260732054710388e-02,6.112717837095260620e-02
66,4.999335482716560364e-02,5.290419235825538635e-02,5.185347050428390503e-02,5.663696676492691040e-02,6.119533628225326538e-02,5.673462525010108948e-02,5.272186174988746643e-02,7.873272895812988281e-02,5.749687179923057556e-02,5.310556665062904358e-02,5.161363258957862854e-02,5.383405089378356934e-02,5.124487727880477905e-02,4.336289316415786743e-02,5.167516693472862244e-02,7.263030856847763062e-02,5.004692450165748596e-02,5.075004324316978455e-02,5.595646426081657410e-02,5.523990094661712646e-02,5.346125736832618713e-02,6.047830358147621155e-02,5.466278269886970520e-02,6.473324447870254517e-02,5.700896680355072021e-02,5.482095107436180115e-02,5.397697910666465759e-02,5.948590487241744995e-02,5.625663325190544128e-02,5.332158505916595459e-02,6.769563257694244385e-02,6.137265637516975403e-02,5.746932700276374817e-02,8.048027753829956055e-02,5.447464063763618469e-02,5.353615432977676392e-02,5.078368633985519409e-02,5.438021197915077209e-02,5.140503495931625366e-02,5.176867172122001648e-02
67,5.604347959160804749e-02,5.277867242693901062e-02,5.462590977549552917e-02,5.134307965636253357e-02,5.545577034354209900e-02,5.433531850576400757e-02,6.109189614653587341e-02,7.886266708374023438e-02,5.327453464269638062e-02,5.332413315773010254e-02,5.870059132575988770e-02,5.537158250808715820e-02,5.251590907573699951e-02,4.221163317561149597e-02,4.798072949051856995e-02,6.755080074071884155e-02,5.085946992039680481e-02,5.096522718667984009e-02,6.044077128171920776e-02,5.509192124009132385e-02,5.587451532483100891e-02,5.133555829524993896e-02,5.460968986153602600e-02,6.068090721964836121e-02,5.783279612660408020e-02,6.048470363020896912e-02,5.597402900457382202e-02,5.570603162050247192e-02,5.581593886017799377e-02,5.432620644569396973e-02,6.866718083620071411e-02,5.309313535690307617e-02,5.755484104156494141e-02,8.250450342893600464e-02,5.751566588878631592e-02,5.657155811786651611e-02,5.322104319930076599e-02,6.363244354724884033e-02,5.614794045686721802e-02,5.046191439032554626e-02
68,5.257131904363632202e-02,5.226276442408561707e-02,5.645957216620445251e-02,5.413201078772544861e-02,5.067551881074905396e-02,5.534786358475685120e-02,5.402848124504089355e-02,8.320989459753036499e-02,5.428297072649002075e-02,5.925700441002845764e-02,6.087063625454902649e-02,5.386226996779441833e-02,5.904594063758850098e-02,4.286928847432136536e-02,5.175327882170677185e-02,6.738910079002380371e-02,4.902906715869903564e-02,5.322141945362091064e-02,5.197593569755554199e-02,5.427739396691322327e-02,5.537938699126243591e-02,5.307443067431449890e-02,5.298542603850364685e-02,5.249051004648208618e-02,5.572052299976348877e-02,5.190846323966979980e-02,5.474992096424102783e-02,5.842386558651924133e-02,5.537763983011245728e-02,5.515086650848388672e-02,6.760605424642562866e-02,5.447035655379295349e-02,5.057028308510780334e-02,8.420815318822860718e-02,5.866767838597297668e-02,5.803913623094558716e-02,5.882778763771057129e-02,5.024230852723121643e-02,5.501766130328178406e-02,5.343623459339141846e-02
69,5.372779816389083862e-02,5.110074952244758606e-02,6.284998357295989990e-02,5.566250160336494446e-02,6.038335710763931274e-02,5.329227074980735779e-02,5.464295670390129089e-02,7.660376280546188354e-02,5.787248164415359497e-02,5.707152932882308960e-02,6.072432175278663635e-02,4.991037771105766296e-02,5.402138456702232361e-02,4.238593205809593201e-02,5.824706703424453735e-02,6.764212250709533691e-02,4.883368313312530518e-02,5.732133239507675171e-02,5.294843390583992004e-02,5.368541181087493896e-02,5.163183808326721191e-02,5.679319798946380615e-02,5.486427992582321167e-02,5.717216432094573975e-02,5.139912292361259460e-02,5.950009450316429138e-02,5.166140198707580566e-02,5.663673952221870422e-02,5.565965548157691956e-02,5.567541345953941345e-02,7.386713474988937378e-02,5.169500410556793213e-02,5.654242262244224548e-02,8.009980618953704834e-02,5.321354418992996216e-02,5.427187308669090271e-02,6.201761960983276367e-02,5.403048917651176453e-02,6.895951181650161743e-02,6.103602796792984009e-02
70,5.373683944344520569e-02,5.243918299674987793e-02,4.976985231041908264e-02,5.435768142342567444e-02,5.597198754549026489e-02,5.225083976984024048e-02,5.222931876778602600e-02,8.229183405637741089e-02,5.735693126916885376e-02,5.182584002614021301e-02,5.634119734168052673e-02,5.337607115507125854e-02,5.199513956904411316e-02,4.269408434629440308e-02,5.306029319763183594e-02,6.666109710931777954e-02,4.996489733457565308e-02,5.070809647440910339e-02,5.185367539525032043e-02,5.518512055277824402e-02,5.360383167862892151e-02,5.438106879591941833e-02,5.362993106245994568e-02,5.418211966753005981e-02,5.500682070851325989e-02,5.515231937170028687e-02,5.566621571779251099e-02,5.020426958799362183e-02,5.219715088605880737e-02,5.372681468725204468e-02,6.879759579896926880e-02,5.531826242804527283e-02,5.150830745697021484e-02,7.551498711109161377e-02,5.144322291016578674e-02,5.620595440268516541e-02,5.075830966234207153e-02,5.387095361948013306e-02,6.118467077612876892e-02,5.624260008335113525e-02
71,5.326844751834869385e-02,6.037752702832221985e-02,5.655599758028984070e-02,5.375749617815017700e-02,5.289472267031669617e-02,5.554769188165664673e-02,5.716080591082572937e-02,7.920843362808227539e-02,5.746391788125038147e-02,5.434127524495124817e-02,5.420625209808349609e-02,6.090159341692924500e-02,5.568598583340644836e-02,4.333425685763359070e-02,6.129564344882965088e-02,6.928326934576034546e-02,4.788749665021896362e-02,5.216192081570625305e-02,5.534621700644493103e-02,5.113896355032920837e-02,5.684580281376838684e-02,6.052621826529502869e-02,5.321252718567848206e-02,5.451433360576629639e-02,5.795013904571533203e-02,5.127009749412536621e-02,5.479979515075683594e-02,4.987952113151550293e-02,5.360612273216247559e-02,5.323651060461997986e-02,7.215131819248199463e-02,5.594883114099502563e-02,4.748897254467010498e-02,8.018512278795242310e-02,5.538631603121757507e-02,5.498717725276947021e-02,5.073793977499008179e-02,5.885806679725646973e-02,4.981255531311035156e-02,5.791833251714706421e-02
72,5.340459942817687988e-02,5.259073898196220398e-02,5.293567478656768799e-02,5.427977815270423889e-02,5.579639971256256104e-02,5.125681310892105103e-02,5.369852855801582336e-02,7.485663890838623047e-02,5.561206862330436707e-02,5.786542966961860657e-02,5.524525791406631470e-02,5.436286330223083496e-02,5.518192797899246216e-02,4.254792630672454834e-02,5.420814454555511475e-02,6.611313670873641968e-02,4.941765964031219482e-02,5.520699545741081238e-02,5.217241123318672180e-02,5.194402113556861877e-02,5.374329909682273865e-02,6.154079362750053406e-02,5.200182646512985229e-02,4.998413473367691040e-02,4.986212402582168579e-02,5.574625730514526367e-02,5.479708686470985413e-02,6.262748688459396362e-02,5.494319275021553040e-02,5.843003839254379272e-02,6.784367561340332031e-02,5.743873864412307739e-02,5.053981766104698181e-02,8.021859824657440186e-02,5.362678319215774536e-02,6.438703835010528564e-02,5.380154401063919067e-02,5.545080825686454773e-02,5.488074198365211487e-02,6.166600063443183899e-02
73,5.409326776862144470e-02,5.623543635010719299e-02,5.627943202853202820e-02,5.645589902997016907e-02,6.327974051237106323e-02,5.379187688231468201e-02,5.518899857997894287e-02,7.670426368713378906e-02,4.786739870905876160e-02,5.512010306119918823e-02,5.566960945725440979e-02,5.585994571447372437e-02,5.417267605662345886e-02,4.247836396098136902e-02,5.293011665344238281e-02,7.257951050996780396e-02,4.936803504824638367e-02,6.031046807765960693e-02,5.343744903802871704e-02,6.084459647536277771e-02,5.487053468823432922e-02,5.653712898492813110e-02,5.372080579400062561e-02,6.423253566026687622e-02,5.639289319515228271e-02,5.693795904517173767e-02,5.731990933418273926e-02,5.417793244123458862e-02,5.524061620235443115e-02,5.639889463782310486e-02,7.189207524061203003e-02,5.691078677773475647e-02,5.128813907504081726e-02,8.019644767045974731e-02,5.145227536559104919e-02,5.960635468363761902e-02,5.451342836022377014e-02,5.526413768529891968e-02,6.855029612779617310e-02,6.018847227096557617e-02
74,5.276905000209808350e-02,5.665156990289688110e-02,5.588465183973312378e-02,5.692513659596443176e-02,5.651637911796569824e-02,5.235897004604339600e-02,5.299776419997215271e-02,7.577278465032577515e-02,5.598029494285583496e-02,5.286764726042747498e-02,5.711807310581207275e-02,5.865392088890075684e-02,5.492819100618362427e-02,4.166333004832267761e-02,5.347181111574172974e-02,6.819512695074081421e-02,4.967380687594413757e-02,5.301019176840782166e-02,4.995016381144523621e-02,6.194153428077697754e-02,5.414235964417457581e-02,5.709702149033546448e-02,5.408115684986114502e-02,5.509294196963310242e-02,5.339702591300010681e-02,5.867453664541244507e-02,5.448301509022712708e-02,5.339405313134193420e-02,5.547896027565002441e-02,5.604754760861396790e-02,7.104264944791793823e-02,5.051228031516075134e-02,5.871997028589248657e-02,8.249245584011077881e-02,5.427228659391403198e-02,5.756522715091705322e-02,5.180399492383003235e-02,5.346338823437690735e-02,5.691738054156303406e-02,5.766481906175613403e-02
75,5.997227877378463745e-02,6.392696499824523926e-02,5.434124171733856201e-02,5.754994228482246399e-02,5.697900429368019104e-02,5.660658702254295349e-02,5.457515269517898560e-02,7.876498252153396606e-02,4.943792149424552917e-02,5.325105413794517517e-02,5.383957549929618835e-02,5.543538555502891541e-02,6.110815331339836121e-02,4.346607998013496399e-02,5.937441810965538025e-02,6.381103396415710449e-02,5.273552238941192627e-02,5.239725485444068909e-02,4.787742719054222107e-02,6.027456745505332947e-02,5.066939443349838257e-02,5.788407847285270691e-02,5.345276370644569397e-02,5.385599657893180847e-02,5.324951559305191040e-02,5.729950964450836182e-02,5.528775230050086975e-02,6.180842220783233643e-02,5.630848184227943420e-02,5.635246634483337402e-02,6.803719699382781982e-02,5.575221404433250427e-02,5.039802566170692444e-02,7.980530709028244019e-02,5.844489485025405884e-02,5.547011643648147583e-02,5.322597920894622803e-02,5.769363790750503540e-02,5.051269382238388062e-02,5.564368516206741333e-02
76,5.615578219294548035e-02,5.683563277125358582e-02,5.288254469633102417e-02,5.568903312087059021e-02,5.466978251934051514e-02,5.175013840198516846e-02,5.265145376324653625e-02,7.723121345043182373e-02,5.206485465168952942e-02,5.546683818101882935e-02,5.009179562330245972e-02,5.330076441168785095e-02,5.054264143109321594e-02,4.278180375695228577e-02,5.185534805059432983e-02,6.555709242820739746e-02,4.925554990768432617e-02,5.551520362496376038e-02,5.304739251732826233e-02,5.008834972977638245e-02,5.577850714325904846e-02,5.513947084546089172e-02,5.285007879137992859e-02,5.127964168787002563e-02,5.840884894132614136e-02,5.216689407825469971e-02,5.572038516402244568e-02,5.692732706665992737e-02,5.180744826793670654e-02,5.848315730690956116e-02,6.649873405694961548e-02,5.259539186954498291e-02,5.256897211074829102e-02,7.755266875028610229e-02,5.729430913925170898e-02,5.732359737157821655e-02,5.132922530174255371e-02,5.580950155854225159e-02,5.742209777235984802e-02,5.735094100236892700e-02
77,6.203966215252876282e-02,5.476879328489303589e-02,5.432366952300071716e-02,4.984185844659805298e-02,5.686230584979057312e-02,5.455861985683441162e-02,5.423008278012275696e-02,7.960762828588485718e-02,5.699082091450691223e-02,5.305820703506469727e-02,5.648396164178848267e-02,5.753200128674507141e-02,5.407207459211349487e-02,4.526602849364280701e-02,5.439382418990135193e-02,6.731953471899032593e-02,4.828592017292976379e-02,5.419567972421646118e-02,5.248920992016792297e-02,5.238229408860206604e-02,5.638591945171356201e-02,5.501050502061843872e-02,5.628221854567527771e-02,5.303490906953811646e-02,5.562353879213333130e-02,5.329461768269538879e-02,5.599559471011161804e-02,5.515449494123458862e-02,5.449705198407173157e-02,5.487926304340362549e-02,7.094056904315948486e-02,5.695325136184692383e-02,5.035625398159027100e-02,7.949396222829818726e-02,5.298088490962982178e-02,6.103968992829322815e-02,5.280710756778717041e-02,5.674579367041587830e-02,5.911630392074584961e-02,5.364549160003662109e-02
78,5.511385202407836914e-02,5.122688785195350647e-02,5.289728939533233643e-02,5.230063572525978088e-02,5.358613282442092896e-02,5.687892436981201172e-02,5.793760716915130615e-02,8.037934452295303345e-02,5.372262373566627502e-02,5.854056030511856079e-02,5.931744724512100220e-02,5.998838320374488831e-02,5.488270521163940430e-02,4.154543951153755188e-02,5.386151373386383057e-02,6.635197997093200684e-02,4.993323981761932373e-02,5.391276627779006958e-02,5.744592845439910889e-02,5.536445975303649902e-02,6.003252789378166199e-02,5.127757415175437927e-02,5.344692617654800415e-02,5.799198523163795471e-02,4.938686639070510864e-02,5.761984363198280334e-02,5.485280230641365051e-02,6.049871444702148438e-02,5.265754088759422302e-02,5.952156707644462585e-02,7.268939167261123657e-02,5.715283751487731934e-02,6.236186251044273376e-02,7.711424678564071655e-02,5.365215986967086792e-02,5.440115183591842651e-02,5.543145909905433655e-02,5.922166630625724792e-02,5.004149302840232849e-02,5.377664789557456970e-02
79,5.499364063143730164e-02,5.250179767608642578e-02,5.322190374135971069e-02,5.183811485767364502e-02,5.966694280505180359e-02,5.643824860453605652e-02,5.048863217234611511e-02,7.881188392639160156e-02,5.930112302303314209e-02,5.439525842666625977e-02,5.348758026957511902e-02,5.074916407465934753e-02,5.683268979191780090e-02,4.409779235720634460e-02,6.456498056650161743e-02,6.912853568792343140e-02,5.030592158436775208e-02,5.221813917160034180e-02,5.463191494345664978e-02,5.532060936093330383e-02,5.798197910189628601e-02,5.709477141499519348e-02,5.232367292046546936e-02,5.564498901367187500e-02,6.246570497751235962e-02,5.514544993638992310e-02,4.800949618220329285e-02,5.412786453962326050e-02,5.413421243429183960e-02,5.051583424210548401e-02,6.915045529603958130e-02,5.305104330182075500e-02,5.922919884324073792e-02,8.018570393323898315e-02,5.439375713467597961e-02,6.158040463924407959e-02,5.513907223939895630e-02,5.815292894840240479e-02,5.137583613395690918e-02,5.820258334279060364e-02
80,5.618686974048614502e-02,5.997394025325775146e-02,5.784858763217926025e-02,5.388009175658226013e-02,5.459503829479217529e-02,6.556249409914016724e-02,5.004055798053741455e-02,7.671073824167251587e-02,5.725753679871559143e-02,5.383811146020889282e-02,5.380405858159065247e-02,5.308385938405990601e-02,4.994004219770431519e-02,4.127059504389762878e-02,5.490687862038612366e-02,6.506442278623580933e-02,4.998677968978881836e-02,5.628182366490364075e-02,5.552783235907554626e-02,5.046505481004714966e-02,5.243355035781860352e-02,5.626909434795379639e-02,5.300281196832656860e-02,5.651685222983360291e-02,5.638694763183593750e-02,5.343868210911750793e-02,5.769544839859008789e-02,5.233460664749145508e-02,6.010229140520095825e-02,5.206019431352615356e-02,6.950926780700683594e-02,5.479609966278076172e-02,5.173375830054283142e-02,7.902494072914123535e-02,5.573337525129318237e-02,5.274416878819465637e-02,5.250965058803558350e-02,5.374830588698387146e-02,5.251954868435859680e-02,5.617524683475494385e-02
81,5.783249810338020325e-02,5.735050886869430542e-02,5.631482601165771484e-02,5.813794955611228943e-02,6.163913011550903320e-02,5.720821022987365723e-02,5.293846130371093750e-02,7.887871563434600830e-02,5.382841452956199646e-02,5.319336056709289551e-02,5.612179264426231384e-02,5.647042393684387207e-02,5.703625455498695374e-02,4.280174896121025085e-02,5.015671998262405396e-02,6.585922092199325562e-02,5.170725286006927490e-02,6.492736190557479858e-02,5.507103353738784790e-02,6.210890784859657288e-02,5.386996269226074219e-02,5.832165852189064026e-02,5.600700527429580688e-02,6.703157722949981689e-02,5.981728807091712952e-02,5.284016206860542297e-02,5.572857335209846497e-02,5.476485192775726318e-02,5.566262081265449524e-02,5.531944334506988525e-02,6.950955837965011597e-02,5.546778067946434021e-02,5.495415255427360535e-02,7.933690398931503296e-02,6.049999222159385681e-02,5.807348713278770447e-02,5.129019170999526978e-02,5.596570670604705811e-02,5.808537825942039490e-02,5.638794600963592529e-02
82,5.850920826196670532e-02,5.009302124381065369e-02,6.172182783484458923e-02,6.035800650715827942e-02,6.061436235904693604e-02,6.001548096537590027e-02,5.764741078019142151e-02,8.383782953023910522e-02,5.187173932790756226e-02,5.642456561326980591e-02,5.427318438887596130e-02,5.528016760945320129e-02,5.191419646143913269e-02,4.177192598581314087e-02,5.189001187682151794e-02,6.985951215028762817e-02,4.689574614167213440e-02,5.200662463903427124e-02,5.482143536210060120e-02,5.191972479224205017e-02,5.796848610043525696e-02,5.850052833557128906e-02,5.199785903096199036e-02,5.495079234242439270e-02,5.619662627577781677e-02,6.021191924810409546e-02,5.493517965078353882e-02,6.001790612936019897e-02,5.168627947568893433e-02,5.564142763614654541e-02,6.959702819585800171e-02,5.046521127223968506e-02,5.900052562355995178e-02,7.398406416177749634e-02,5.629282817244529724e-02,5.432682484388351440e-02,5.585741996765136719e-02,6.010007858276367188e-02,5.058408156037330627e-02,5.511396750807762146e-02
83,5.938300117850303650e-02,5.886926501989364624e-02,5.366317555308341980e-02,5.483182892203330994e-02,5.274875834584236145e-02,5.691586434841156006e-02,5.764061957597732544e-02,8.412561565637588501e-02,5.768932029604911804e-02,6.111578270792961121e-02,5.445592105388641357e-02,5.680908635258674622e-02,5.250252410769462585e-02,4.357417300343513489e-02,6.086974591016769409e-02,7.037705183029174805e-02,5.166042596101760864e-02,6.009400263428688049e-02,5.915031582117080688e-02,5.677231401205062866e-02,5.223938077688217163e-02,6.124333292245864868e-02,5.453297123312950134e-02,5.353581160306930542e-02,4.953089728951454163e-02,5.552347749471664429e-02,5.873145535588264465e-02,5.930331349372863770e-02,5.515049397945404053e-02,5.227126926183700562e-02,7.104372978210449219e-02,5.599604547023773193e-02,5.253114551305770874e-02,8.437298238277435303e-02,5.077647417783737183e-02,5.552452057600021362e-02,5.232643708586692810e-02,5.966082215309143066e-02,5.396008491516113281e-02,5.194835364818572998e-02
84,5.490898340940475464e-02,6.795284152030944824e-02,5.076426267623901367e-02,5.717338994145393372e-02,5.061709135770797729e-02,5.547599121928215027e-02,5.757756531238555908e-02,8.130464702844619751e-02,5.870312079787254333e-02,5.357081070542335510e-02,5.505012720823287964e-02,5.729583278298377991e-02,5.554505810141563416e-02,4.239804297685623169e-02,5.649684369564056396e-02,7.123266905546188354e-02,4.968842118978500366e-02,5.393830686807632446e-02,5.422278121113777161e-02,5.871454253792762756e-02,5.104427039623260498e-02,5.552392452955245972e-02,5.110289528965950012e-02,5.357794836163520813e-02,5.374888703227043152e-02,5.810092017054557800e-02,5.897431448101997375e-02,5.820934101939201355e-02,6.766265630722045898e-02,5.725999921560287476e-02,7.059963047504425049e-02,5.900732055306434631e-02,5.925659835338592529e-02,7.892999053001403809e-02,5.423989892005920410e-02,5.100911110639572144e-02,5.710247531533241272e-02,5.054434761404991150e-02,5.360436066985130310e-02,5.891726538538932800e-02
85,6.176803261041641235e-02,5.332449078559875488e-02,5.498781800270080566e-02,5.416425690054893494e-02,5.794427916407585144e-02,5.297679826617240906e-02,5.192292109131813049e-02,8.385673910379409790e-02,5.676758289337158203e-02,5.418642982840538025e-02,5.579926073551177979e-02,5.276156589388847351e-02,5.127724260091781616e-02,4.413618519902229309e-02,5.498444661498069763e-02,6.730966269969940186e-02,5.049601942300796509e-02,5.594467371702194214e-02,5.788002163171768188e-02,5.641204491257667542e-02,5.697495490312576294e-02,5.295924842357635498e-02,5.013408884406089783e-02,5.772941932082176208e-02,5.512260645627975464e-02,5.414069071412086487e-02,5.694190412759780884e-02,6.040051206946372986e-02,6.001368910074234009e-02,6.000262871384620667e-02,7.276962697505950928e-02,5.609584972262382507e-02,5.565811693668365479e-02,7.983355224132537842e-02,5.896061658859252930e-02,5.859807133674621582e-02,5.853448063135147095e-02,6.150441616773605347e-02,5.579060316085815430e-02,5.887145176529884338e-02
86,5.848723277449607849e-02,5.917420238256454468e-02,5.753413215279579163e-02,6.387409567832946777e-02,5.585183948278427124e-02,5.920120328664779663e-02,5.654302984476089478e-02,8.000724762678146362e-02,5.580503493547439575e-02,5.826877057552337646e-02,5.756747722625732422e-02,5.592625588178634644e-02,5.780540406703948975e-02,4.385014995932579041e-02,6.316994875669479370e-02,7.029663026332855225e-02,5.087019130587577820e-02,5.295347049832344055e-02,6.148816272616386414e-02,5.508236959576606750e-02,5.969538912177085876e-02,5.793367698788642883e-02,5.303695425391197205e-02,5.915607884526252747e-02,5.458992719650268555e-02,5.734214931726455688e-02,5.703365802764892578e-02,6.033024191856384277e-02,5.709060281515121460e-02,6.078495830297470093e-02,7.305011898279190063e-02,5.637509748339653015e-02,5.927613750100135803e-02,8.060453087091445923e-02,5.210502818226814270e-02,5.478720739483833313e-02,4.950686916708946228e-02,5.262231826782226562e-02,5.586624518036842346e-02,5.455094575881958008e-02
87,5.656565725803375244e-02,5.219624564051628113e-02,5.637351423501968384e-02,5.484491959214210510e-02,5.291189625859260559e-02,5.302843078970909119e-02,5.040284618735313416e-02,8.385387063026428223e-02,6.133062765002250671e-02,5.623802542686462402e-02,5.743450298905372620e-02,5.515479296445846558e-02,5.535015463829040527e-02,4.054744169116020203e-02,5.896830931305885315e-02,6.905397772789001465e-02,5.256994813680648804e-02,5.162481218576431274e-02,5.820795893669128418e-02,5.559920519590377808e-02,5.305495858192443848e-02,5.449996516108512878e-02,5.490038916468620300e-02,5.377756059169769287e-02,6.730165332555770874e-02,5.786806344985961914e-02,5.708599090576171875e-02,5.328400060534477234e-02,5.457545444369316101e-02,5.238035321235656738e-02,7.276766747236251831e-02,5.136499553918838501e-02,5.473991110920906067e-02,7.752207666635513306e-02,6.870417296886444092e-02,5.307170003652572632e-02,5.515465140342712402e-02,5.227077752351760864e-02,6.212644651532173157e-02,5.476735904812812805e-02
88,6.006446108222007751e-02,5.239455029368400574e-02,6.244956329464912415e-02,5.504539236426353455e-02,6.129316613078117371e-02,5.344275757670402527e-02,5.652023851871490479e-02,8.224309235811233521e-02,5.248687788844108582e-02,5.306639149785041809e-02,5.817494913935661316e-02,5.492876842617988586e-02,5.222982913255691528e-02,4.164838418364524841e-02,5.695595219731330872e-02,6.637547910213470459e-02,5.125247314572334290e-02,5.451350659132003784e-02,5.317484587430953979e-02,5.483800917863845825e-02,6.380162388086318970e-02,5.327358841896057129e-02,5.783756449818611145e-02,5.348126962780952454e-02,5.660185590386390686e-02,5.731254816055297852e-02,5.724913254380226135e-02,5.723189935088157654e-02,5.619951337575912476e-02,5.326598137617111206e-02,7.180436700582504272e-02,5.349108576774597168e-02,5.650127679109573364e-02,7.934086769819259644e-02,6.328169256448745728e-02,5.309537425637245178e-02,5.399050563573837280e-02,5.199465900659561157e-02,5.560951679944992065e-02,5.300325527787208557e-02
89,5.398901551961898804e-02,5.820389091968536377e-02,5.424864590167999268e-02,5.474483221769332886e-02,5.149387568235397339e-02,5.040017515420913696e-02,5.175148323178291321e-02,7.961140573024749756e-02,6.071519479155540466e-02,5.608662590384483337e-02,5.815653502941131592e-02,5.595723167061805725e-02,6.032145768404006958e-02,4.264511913061141968e-02,5.423232167959213257e-02,6.797359138727188110e-02,4.816466942429542542e-02,5.605312436819076538e-02,5.596881359815597534e-02,5.941807851195335388e-02,5.255999416112899780e-02,5.111097916960716248e-02,5.297081172466278076e-02,5.669518187642097473e-02,5.394540727138519287e-02,5.527326092123985291e-02,5.971510708332061768e-02,5.940952897071838379e-02,5.681209638714790344e-02,5.700582638382911682e-02,7.176294177770614624e-02,5.520800128579139709e-02,5.531889945268630981e-02,7.721115648746490479e-02,5.388788506388664246e-02,5.986366420984268188e-02,6.209667399525642395e-02,5.372244492173194885e-02,5.502051115036010742e-02,6.002556160092353821e-02
90,5.991731211543083191e-02,5.662916973233222961e-02,6.145360320806503296e-02,5.367472767829895020e-02,6.176207587122917175e-02,5.462908372282981873e-02,5.184314399957656860e-02,8.389834314584732056e-02,5.367729440331459045e-02,5.398041009902954102e-02,5.831886082887649536e-02,5.998752638697624207e-02,5.217979103326797485e-02,4.173600301146507263e-02,5.778498202562332153e-02,7.144736498594284058e-02,5.021487548947334290e-02,5.542566627264022827e-02,5.660856515169143677e-02,5.495901405811309814e-02,5.449205264449119568e-02,5.602951347827911377e-02,5.133434385061264038e-02,5.269642546772956848e-02,5.175785720348358154e-02,5.987894162535667419e-02,6.086256727576255798e-02,6.374168395996093750e-02,6.346420943737030029e-02,5.917794257402420044e-02,7.443409413099288940e-02,5.222573503851890564e-02,5.471108108758926392e-02,7.649633288383483887e-02,5.432058125734329224e-02,6.249282136559486389e-02,5.428773537278175354e-02,5.674576014280319214e-02,6.350238621234893799e-02,5.731850117444992065e-02
91,6.002462282776832581e-02,5.475348234176635742e-02,5.882150679826736450e-02,5.608334392309188843e-02,5.690509453415870667e-02,5.710959061980247498e-02,6.118870526552200317e-02,8.277763426303863525e-02,6.020794436335563660e-02,5.779466405510902405e-02,6.436932832002639771e-02,5.675201490521430969e-02,5.328252166509628296e-02,4.214105382561683655e-02,5.672929063439369202e-02,7.198534905910491943e-02,5.052768439054489136e-02,5.077129602432250977e-02,5.481102317571640015e-02,5.448896065354347229e-02,5.848022177815437317e-02,6.081519648432731628e-02,5.438622459769248962e-02,5.682349950075149536e-02,5.882294476032257080e-02,5.785578861832618713e-02,5.661369115114212036e-02,5.535254254937171936e-02,5.448761582374572754e-02,5.945107340812683105e-02,7.809231430292129517e-02,5.793935433030128479e-02,5.365584418177604675e-02,7.849605381488800049e-02,5.193587765097618103e-02,5.357661098241806030e-02,5.506638810038566589e-02,5.558311566710472107e-02,5.838504061102867126e-02,5.448548495769500732e-02
92,5.736191198229789734e-02,5.264669284224510193e-02,5.749324709177017212e-02,5.242406949400901794e-02,5.471000447869300842e-02,5.032579973340034485e-02,5.465481430292129517e-02,8.214022964239120483e-02,5.768405273556709290e-02,5.449529737234115601e-02,5.503486096858978271e-02,5.324675142765045166e-02,5.813514441251754761e-02,4.658630862832069397e-02,5.720049515366554260e-02,7.346267998218536377e-02,4.910087585449218750e-02,5.391893163323402405e-02,5.013224110007286072e-02,5.680756643414497375e-02,5.677949637174606323e-02,5.111398175358772278e-02,5.636204779148101807e-02,6.029370054602622986e-02,6.238468363881111145e-02,5.395041778683662415e-02,5.431821942329406738e-02,5.578000843524932861e-02,5.309654772281646729e-02,5.497814714908599854e-02,7.020334899425506592e-02,5.562562867999076843e-02,5.886074155569076538e-02,7.609562575817108154e-02,5.150436609983444214e-02,5.632722750306129456e-02,5.807124450802803040e-02,5.898250639438629150e-02,5.041132867336273193e-02,5.542470887303352356e-02
93,5.520825833082199097e-02,5.310377478599548340e-02,5.756501108407974243e-02,5.501200631260871887e-02,5.801900103688240051e-02,5.966045707464218140e-02,5.892541632056236267e-02,8.138534426689147949e-02,5.508834496140480042e-02,5.591348931193351746e-02,5.916569009423255920e-02,5.566240474581718445e-02,5.162080377340316772e-02,4.207782447338104248e-02,5.720416456460952759e-02,6.823107600212097168e-02,4.652365669608116150e-02,5.710648000240325928e-02,5.206568166613578796e-02,6.092503294348716736e-02,5.671897158026695251e-02,5.522612854838371277e-02,5.386352911591529846e-02,5.321736633777618408e-02,5.352848768234252930e-02,5.588591098785400391e-02,5.964586511254310608e-02,6.078706681728363037e-02,5.492583289742469788e-02,5.991334840655326843e-02,7.128494977951049805e-02,5.507199838757514954e-02,5.362192541360855103e-02,8.057063072919845581e-02,6.136975437402725220e-02,5.920729041099548340e-02,5.714293941855430603e-02,5.523676052689552307e-02,6.144466623663902283e-02,5.746601894497871399e-02
94,6.565521657466888428e-02,5.246312916278839111e-02,6.085281074047088623e-02,6.154039502143859863e-02,5.798144266009330750e-02,6.019181385636329651e-02,6.095210090279579163e-02,8.310859650373458862e-02,5.872814729809761047e-02,5.898455157876014709e-02,5.156328156590461731e-02,5.776849761605262756e-02,6.102780997753143311e-02,4.181897640228271484e-02,5.404146388173103333e-02,6.813286244869232178e-02,5.135429278016090393e-02,5.955719202756881714e-02,5.446027219295501709e-02,5.086093768477439880e-02,6.169157475233078003e-02,4.969700425863265991e-02,5.373055115342140198e-02,6.157457455992698669e-02,5.368713662028312683e-02,6.107631325721740723e-02,5.762427672743797302e-02,5.838619172573089600e-02,5.714849755167961121e-02,5.189208686351776123e-02,6.993337720632553101e-02,6.173424422740936279e-02,6.146956607699394226e-02,7.960427552461624146e-02,5.210529640316963196e-02,6.472422927618026733e-02,5.153124034404754639e-02,5.600931867957115173e-02,5.603059381246566772e-02,5.632416158914566040e-02
95,5.641093105077743530e-02,5.472024157643318176e-02,5.670423433184623718e-02,5.330930650234222412e-02,5.712731927633285522e-02,5.993992835283279419e-02,5.468971654772758484e-02,8.289159834384918213e-02,5.453952774405479431e-02,6.705082952976226807e-02,5.488071590662002563e-02,5.489215999841690063e-02,5.443843454122543335e-02,4.231070727109909058e-02,5.824450403451919556e-02,6.735872477293014526e-02,4.863193258643150330e-02,5.732634291052818298e-02,5.397522076964378357e-02,5.240659788250923157e-02,5.994189530611038208e-02,6.109242513775825500e-02,5.316969752311706543e-02,5.437929183244705200e-02,5.616999045014381409e-02,6.251578778028488159e-02,5.090600997209548950e-02,5.760362744331359863e-02,5.439702421426773071e-02,5.419341102242469788e-02,6.967395544052124023e-02,5.903267860412597656e-02,5.335928872227668762e-02,7.870607078075408936e-02,6.183968484401702881e-02,5.764641240239143372e-02,5.652881786227226257e-02,5.924572050571441650e-02,5.456224828958511353e-02,5.221510678529739380e-02
96,5.704859644174575806e-02,5.677716806530952454e-02,5.546808615326881409e-02,6.252044439315795898e-02,5.344780161976814270e-02,5.351977422833442688e-02,5.611186474561691284e-02,8.540508151054382324e-02,5.915048718452453613e-02,5.798882246017456055e-02,5.320786684751510620e-02,6.463351845741271973e-02,5.762978643178939819e-02,4.067970439791679382e-02,5.509531497955322266e-02,6.633735448122024536e-02,5.246163904666900635e-02,5.642822384834289551e-02,6.671331822872161865e-02,5.627888441085815430e-02,5.929036810994148254e-02,5.975865200161933899e-02,5.399014428257942200e-02,6.048105657100677490e-02,5.354550853371620178e-02,5.728864669799804688e-02,5.541441217064857483e-02,5.643822997808456421e-02,5.577842891216278076e-02,5.764721333980560303e-02,7.351123541593551636e-02,5.554414168000221252e-02,5.263927578926086426e-02,7.869803160429000854e-02,5.437743663787841797e-02,5.986920371651649475e-02,5.633917450904846191e-02,5.382190272212028503e-02,5.753082782030105591e-02,6.303579360246658325e-02
97,6.187563017010688782e-02,5.965222790837287903e-02,5.876796320080757141e-02,5.956736207008361816e-02,5.528119206428527832e-02,5.909249186515808105e-02,6.402850151062011719e-02,7.818907499313354492e-02,5.467296391725540161e-02,5.716405436396598816e-02,5.707927048206329346e-02,5.296594649553298950e-02,5.475295707583427429e-02,4.261924326419830322e-02,5.715164914727210999e-02,6.790574640035629272e-02,4.915431886911392212e-02,5.712347105145454407e-02,5.817336589097976685e-02,6.586009263992309570e-02,5.628979951143264771e-02,5.352348089218139648e-02,5.123266577720642090e-02,5.302026867866516113e-02,5.855005607008934021e-02,5.885625258088111877e-02,5.550841987133026123e-02,5.931445211172103882e-02,5.668596550822257996e-02,5.727674067020416260e-02,7.492850720882415771e-02,5.532688647508621216e-02,5.424243211746215820e-02,8.065882325172424316e-02,5.679109692573547363e-02,5.456370860338211060e-02,5.543228983879089355e-02,5.518104135990142822e-02,5.920946598052978516e-02,5.313679948449134827e-02
98,5.639981478452682495e-02,6.242161989212036133e-02,6.147713959217071533e-02,5.900000035762786865e-02,6.254307180643081665e-02,5.552514642477035522e-02,5.753093212842941284e-02,8.557118475437164307e-02,5.617893859744071960e-02,5.373319610953330994e-02,5.736482888460159302e-02,5.584775656461715698e-02,6.055508926510810852e-02,4.224948957562446594e-02,5.269668251276016235e-02,7.175715267658233643e-02,5.035092309117317200e-02,5.917120724916458130e-02,5.094690248370170593e-02,5.878352373838424683e-02,5.910055339336395264e-02,5.722781270742416382e-02,5.407957360148429871e-02,5.764808878302574158e-02,5.309722572565078735e-02,6.189436465501785278e-02,5.303823575377464294e-02,5.388015136122703552e-02,6.048965081572532654e-02,5.350421369075775146e-02,7.100771367549896240e-02,5.681828781962394714e-02,5.423466861248016357e-02,8.206571638584136963e-02,5.656689777970314026e-02,6.084253266453742981e-02,6.188300997018814087e-02,5.524260923266410828e-02,5.619440600275993347e-02,5.763838440179824829e-02
99,5.685319006443023682e-02,5.586136132478713989e-02,5.457109957933425903e-02,5.752539262175559998e-02,6.050016358494758606e-02,6.216711178421974182e-02,5.033789575099945068e-02,8.260828256607055664e-02,5.154347047209739685e-02,5.878321453928947449e-02,5.522274598479270935e-02,5.539934709668159485e-02,5.737288668751716614e-02,4.196232557296752930e-02,5.595508590340614319e-02,7.046543061733245850e-02,4.698570817708969116e-02,5.628859251737594604e-02,5.229047685861587524e-02,6.107432767748832703e-02,5.416889116168022156e-02,6.333972513675689697e-02,5.372650921344757080e-02,5.691111460328102112e-02,5.574955418705940247e-02,5.679861083626747131e-02,5.398621782660484314e-02,5.751311779022216797e-02,5.595432594418525696e-02,5.444699898362159729e-02,7.405002415180206299e-02,5.955565348267555237e-02,6.265425682067871094e-02,8.229283243417739868e-02,5.972936004400253296e-02,5.467063188552856445e-02,5.299679562449455261e-02,6.041100993752479553e-02,6.017498299479484558e-02,5.615210533142089844e-02

